Word Error Rate Definitions and Algorithms for Long-Form Multi-talker Speech Recognition

The predominant metric for evaluating speech recognizers, the Word Error Rate (WER) has been extended in different ways to handle transcripts produced by long-form multi-talker speech recognizers. These systems process long transcripts containing multiple speakers and complex speaking patterns so that the classical WER cannot be applied. There are speaker-attributed approaches that count speaker confusion errors, such as the concatenated minimum-permutation WER cpWER and the time-constrained cpWER (tcpWER), and speaker-agnostic approaches, which aim to ignore speaker confusion errors, such as the Optimal Reference Combination WER (ORC-WER) and the MIMO-WER. These WERs evaluate different aspects and error types (e.g., temporal misalignment). A detailed comparison has not been made. We therefore present a unified description of the existing WERs and highlight when to use which metric. To further analyze how many errors are caused by speaker confusion, we propose the Diarization-invariant cpWER (DI-cpWER). It ignores speaker attribution errors and its difference to cpWER reflects the impact of speaker confusions on the WER. Since error types cannot reliably be classified automatically, we discuss ways to visualize sequence alignments between the reference and hypothesis transcripts to facilitate the spotting of errors by a human judge. Since some WER definitions have high computational complexity, we introduce a greedy algorithm to approximate the ORC-WER and DI-cpWER with high precision ($<0.1\%$ deviation in our experiments) and polynomial complexity instead of exponential. To improve the plausibility of the metrics, we also incorporate the time constraint from the tcpWER into ORC-WER and MIMO-WER, also significantly reducing the computational complexity.

==> data/label_switches.csv <==
tcpwer,cpwer,di-tcpwer,der,tcorcwer,wltcorcwer,amount
7.274894536379128,7.21343229375227,6.688209493122748,3.6546144921782835,6.9210210182244865,6.954545877839137,0.0
25.781548289766537,24.017768175595762,6.688209493122748,13.203407855346846,12.312935939580754,12.681709395341906,0.1
44.70819403443748,39.24922939385191,6.688209493122748,22.84181137963432,17.635007403406497,18.25801104457875,0.2
62.93268021940158,52.415186761405444,6.688209493122748,32.81786447623408,21.831202331840235,22.63393647039103,0.3
81.23911606120149,63.94308223834313,6.688209493122748,42.59202204854033,24.632390601864355,25.623236452697356,0.4
97.40089213376419,72.3764469236285,6.688209493122748,52.028088115916866,28.33595634318281,29.270927427991396,0.5
114.46970190812327,80.54533771639831,6.688209493122748,60.38650669850772,31.07288863227885,32.182002737863534,0.6
125.86722293100398,84.73967015263125,6.688209493122748,66.88292258827192,31.974334857472787,33.197992233407525,0.7
133.3302291796653,87.40117150759431,6.688209493122748,71.05834651295895,33.15608615888921,34.386262257526795,0.8
133.40472886769788,87.54365216095657,6.688209493122748,71.10050815949546,33.17284858869654,34.53526163359191,0.9
132.7007068157902,87.11527895476938,6.688209493122748,70.45981817445501,32.60199472914707,33.82937708948344,1.0


==> data/metrics.csv <==
team,sys_tag,partition,example_id,scenario,cpwer,der,der_speaker_error_time,diffditcpinvtcorc,difftcorctcmimo,difftcpcp,ditcpwer,invtcorcwer,tcmimower,tcorcwer,tcpwer,wltcmimower
NTT,sys1,dev,20090714_134807_LDC_120290,mixer6,9.403569873748367,4.84,1.36,0.0,0.0,0.1741401828471929,9.229429690901176,9.229429690901176,9.185894645189377,9.185894645189377,9.57771005659556,9.14235959947758
NTT,sys1,dev,20090716_155120_LDC_120269,mixer6,23.05944717909883,16.78,1.69,0.07572889057175303,0.0,4.960242332449827,28.019689511548656,27.943960620976902,27.33812949640288,27.33812949640288,28.019689511548656,27.110942824687616
NTT,sys1,dev,20090717_113617_LDC_120278,mixer6,11.96105702364395,3.7600000000000002,0.29,0.0,0.09272137227631028,1.62262401483542,13.58368103847937,13.58368103847937,13.490959666203059,13.58368103847937,13.58368103847937,13.351877607788595
NTT,sys1,dev,20090717_133033_LDC_120311,mixer6,9.51242829827916,6.08,0.63,0.0,0.047801147227533036,0.525812619502867,10.038240917782026,10.038240917782026,9.990439770554493,10.038240917782026,10.038240917782026,9.847036328871893
NTT,sys1,dev,20090722_115429_LDC_120271,mixer6,8.235738571968266,5.4,0.33,0.0,0.0,1.2089157536834154,9.406875708349075,9.406875708349075,9.406875708349075,9.406875708349075,9.444654325651682,9.104646769928221
NTT,sys1,dev,20090722_154451_LDC_120225,mixer6,11.232566905390124,8.32,0.51,0.0,0.03769317753486767,0.7915567282321909,12.024123633622315,12.024123633622315,11.986430456087447,12.024123633622315,12.024123633622315,11.684885035808518
NTT,sys1,dev,20090723_111806_LDC_120290,mixer6,9.106753812636166,5.18,0.0,0.0,0.0,0.2614379084967311,9.368191721132897,9.368191721132897,9.368191721132897,9.368191721132897,9.368191721132897,9.237472766884531
NTT,sys1,dev,20090729_155715_LDC_120311,mixer6,13.102040816326529,7.35,0.84,0.0,0.0,0.04081632653061362,13.142857142857142,13.142857142857142,13.102040816326529,13.102040816326529,13.142857142857142,12.693877551020408
NTT,sys1,dev,20090803_111429_LDC_120225,mixer6,14.716840536512668,7.57,4.22,0.0,0.14903129657228043,0.3725782414306984,15.052160953800298,15.052160953800298,14.828614008941878,14.977645305514159,15.089418777943367,14.53055141579732
NTT,sys1,dev,20090803_120934_LDC_120271,mixer6,13.716814159292035,7.960000000000001,0.49,0.0,0.0,0.30973451327433743,14.026548672566372,14.026548672566372,13.893805309734514,13.893805309734514,14.026548672566372,13.672566371681416
NTT,sys1,dev,20090804_165853_LDC_120269,mixer6,9.683954619124798,10.35,1.46,0.0,0.0810372771474892,0.3241491085899515,10.008103727714749,10.008103727714749,9.886547811993516,9.967585089141005,10.008103727714749,9.683954619124798
NTT,sys1,dev,20090805_110532_LDC_120225,mixer6,14.235807860262009,7.249999999999999,1.47,0.0,0.0,0.043668122270743126,14.235807860262009,14.235807860262009,14.235807860262009,14.235807860262009,14.279475982532752,14.104803493449783
NTT,sys1,dev,20090805_115917_LDC_120290,mixer6,16.351948573724385,11.95,2.17,0.0,0.04017677782241691,1.4061872237846522,17.758135797509038,17.758135797509038,17.71795901968662,17.758135797509038,17.758135797509038,17.316191241462434
NTT,sys1,dev,20090807_143559_LDC_120338,mixer6,19.211634137007273,14.78,3.17,0.0,0.03827018752392064,0.4209720627631057,19.594336012246462,19.594336012246462,19.441255262150783,19.479525449674703,19.63260619977038,18.714121699196326
NTT,sys1,dev,20090811_150119_LDC_120354,mixer6,13.956978489244623,8.03,1.59,0.0,0.050025012506253574,1.3006503251625805,15.257628814407203,15.257628814407203,15.057528764382191,15.107553776888444,15.257628814407203,14.657328664332168
NTT,sys1,dev,20090811_170402_LDC_120269,mixer6,14.105021080873897,9.73,1.89,0.0,0.11498658489842661,0.11498658489843017,14.220007665772327,14.220007665772327,13.913376772709851,14.028363357608278,14.220007665772327,13.568417018014564
NTT,sys1,dev,20090812_145955_LDC_120271,mixer6,12.698412698412698,8.41,3.09,0.0,0.0,0.08818342151675473,12.742504409171076,12.742504409171076,12.698412698412698,12.698412698412698,12.786596119929452,12.3015873015873
NTT,sys1,dev,20090814_111319_LDC_120278,mixer6,14.884449667058364,5.89,3.18,0.0,0.0,5.718762240501372,20.603211907559736,20.603211907559736,20.36819428123776,20.36819428123776,20.603211907559736,20.211515863689776
NTT,sys1,dev,20090826_100144_LDC_120354,mixer6,7.6163610719323,7.17,1.28,0.0,0.0,0.18805829807240215,7.804419370004702,7.804419370004702,7.804419370004702,7.804419370004702,7.804419370004702,7.569346497414198
NTT,sys1,dev,20090826_150144_LDC_120338,mixer6,14.700625558534405,14.580000000000002,1.2,0.0,0.08936550491510076,1.0277033065236836,15.683646112600535,15.683646112600535,15.460232350312781,15.549597855227882,15.728328865058089,15.326184092940126
NTT,sys1,dev,20090828_090157_LDC_120217,mixer6,11.3347022587269,12.26,2.27,0.0,0.04106776180698013,0.6570841889117052,11.950718685831623,11.950718685831623,11.786447638603697,11.827515400410677,11.991786447638605,11.3347022587269
NTT,sys1,dev,20090901_104119_LDC_120454,mixer6,15.628042843232718,11.700000000000001,1.95,0.0,0.04868549172346803,0.5355404089581288,16.163583252190847,16.163583252190847,16.066212268743914,16.114897760467382,16.163583252190847,15.725413826679649
NTT,sys1,dev,20090901_144456_LDC_120302,mixer6,9.132682366456061,7.04,0.3,0.0,0.0,0.0,9.132682366456061,9.132682366456061,9.132682366456061,9.132682366456061,9.132682366456061,8.960367604824814
NTT,sys1,dev,20090904_090947_LDC_120217,mixer6,12.626262626262626,9.74,0.81,0.0,0.0,0.6734006734006748,13.257575757575758,13.257575757575758,13.215488215488216,13.215488215488216,13.299663299663301,12.668350168350168
NTT,sys1,dev,20090908_150729_LDC_120338,mixer6,14.580588493631971,11.21,2.77,0.0,0.0,0.21958717610891476,14.756258234519104,14.756258234519104,14.712340799297321,14.712340799297321,14.800175669740886,13.70223978919631
NTT,sys1,dev,20090909_091127_LDC_120454,mixer6,13.43121261555193,12.6,1.7,0.0,0.0,0.10875475802066603,13.376835236541599,13.376835236541599,13.485589994562261,13.485589994562261,13.539967373572596,12.506797172376292
NTT,sys1,dev,20090910_090618_LDC_120302,mixer6,9.125269978401727,10.15,3.08,0.0,0.0,0.1619870410367188,9.287257019438446,9.287257019438446,9.233261339092873,9.233261339092873,9.287257019438446,9.125269978401727
NTT,sys1,dev,20090911_110038_LDC_120454,mixer6,10.503355704697986,13.0,5.87,0.0,0.0,0.7382550335570475,11.140939597315436,11.140939597315436,11.174496644295303,11.174496644295303,11.241610738255034,10.671140939597315
NTT,sys1,dev,20090914_125705_LDC_120354,mixer6,8.843830888697154,8.62,0.79,0.0,0.08628127696289845,0.5608283002588426,9.404659188955996,9.404659188955996,9.318377911993098,9.404659188955996,9.404659188955996,8.930112165660052
NTT,sys1,dev,20090915_141204_LDC_120302,mixer6,13.947757516017742,13.750000000000002,2.32,0.0,0.04928536224741009,0.2464268112370629,14.095613602759979,14.095613602759979,13.997042878265157,14.046328240512567,14.194184327254805,13.750616067028092
NTT,sys1,dev,20090917_114202_LDC_120503,mixer6,9.633842872378244,11.24,1.24,0.0,0.0,0.46214006398862395,10.095982936366868,10.095982936366868,10.060433700675436,10.060433700675436,10.095982936366868,10.024884464984003
NTT,sys1,dev,20090918_165654_LDC_120488,mixer6,7.23593964334705,8.92,1.01,0.0,0.06858710562414316,0.13717421124828633,7.338820301783265,7.338820301783265,7.270233196159122,7.338820301783265,7.373113854595337,7.23593964334705
NTT,sys1,dev,20090921_185254_LDC_120562,mixer6,14.324746291959405,9.91,1.16,0.0,0.0780640124902412,0.19516003122560655,14.519906323185012,14.519906323185012,14.363778298204528,14.441842310694769,14.519906323185012,13.856362217017953
NTT,sys1,dev,20090923_175046_LDC_120534,mixer6,11.478338543992853,13.11,1.43,0.0,0.0,1.0272443054935234,12.460920053595355,12.460920053595355,12.37159446181331,12.37159446181331,12.505582849486377,12.192943278249219
NTT,sys1,dev,20090925_160859_LDC_120503,mixer6,11.843393148450245,10.35,1.64,0.0,0.0,0.09787928221859765,11.941272430668842,11.941272430668842,11.941272430668842,11.941272430668842,11.941272430668842,11.64763458401305
NTT,sys1,dev,20090930_165847_LDC_120488,mixer6,9.379128137384413,8.44,1.15,0.0,0.0,0.2972258916776749,9.610303830911493,9.610303830911493,9.676354029062088,9.676354029062088,9.676354029062088,9.445178335535006
NTT,sys1,dev,20091002_120908_LDC_120562,mixer6,11.93842287150487,9.49,2.16,0.0,0.0,0.47125353440150874,12.25259189443921,12.25259189443921,12.409676405906378,12.409676405906378,12.409676405906378,11.687087653157398
NTT,sys1,dev,20091002_170608_LDC_120488,mixer6,7.444733420026008,9.27,0.23,0.0,0.0,0.3901170351105332,7.834850455136541,7.834850455136541,7.802340702210664,7.802340702210664,7.834850455136541,7.6397919375812755
NTT,sys1,dev,20091005_150244_LDC_120534,mixer6,9.315068493150685,10.38,0.74,0.0,0.0,0.04566210045662089,9.315068493150685,9.315068493150685,9.360730593607306,9.360730593607306,9.360730593607306,9.223744292237443
NTT,sys1,dev,20091006_153417_LDC_120590,mixer6,13.97338403041825,11.04,2.87,0.0,0.0316856780735133,0.09505703422053458,14.068441064638785,14.068441064638785,13.97338403041825,14.005069708491764,14.068441064638785,13.434727503168567
NTT,sys1,dev,20091007_114741_LDC_120601,mixer6,8.526351124538435,7.969999999999999,0.52,0.0,0.0335683115139318,0.3021148036253791,8.828465928163814,8.828465928163814,8.794897616649882,8.828465928163814,8.828465928163814,8.358509566968781
NTT,sys1,dev,20091012_100152_LDC_120651,mixer6,6.516290726817042,5.74,2.0,0.0,0.0,4.117436448263517,10.633727175080558,10.633727175080558,10.633727175080558,10.633727175080558,10.633727175080558,10.311493018259936
NTT,sys1,dev,20091019_164856_LDC_120707,mixer6,11.529411764705882,10.639999999999999,0.23,0.0,0.039215686274509665,0.27450980392156943,11.803921568627452,11.803921568627452,11.72549019607843,11.76470588235294,11.803921568627452,11.254901960784313
NTT,sys1,dev,20091022_175644_LDC_120601,mixer6,11.502559470039145,9.370000000000001,2.22,0.0,0.0,0.1505570611261664,11.653116531165312,11.653116531165312,11.653116531165312,11.653116531165312,11.653116531165312,11.29177958446251
NTT,sys1,dev,20091022_185919_LDC_120718,mixer6,9.865319865319865,9.370000000000001,0.0,0.0,0.03367003367003463,0.47138047138047234,10.336700336700337,10.336700336700337,10.303030303030303,10.336700336700337,10.336700336700337,9.764309764309765
NTT,sys1,dev,20091026_160525_LDC_120718,mixer6,12.436731742588576,11.18,1.25,0.036153289949385936,0.0,0.0723065798987701,12.436731742588576,12.40057845263919,12.509038322487346,12.509038322487346,12.509038322487346,12.002892263195951
NTT,sys1,dev,20091027_153531_LDC_120651,mixer6,6.506125897760878,4.61,0.6,0.0,0.0,1.4364174059991566,7.858048162230672,7.858048162230672,7.858048162230672,7.858048162230672,7.942543303760035,7.858048162230672
NTT,sys1,dev,20091027_190406_LDC_120732,mixer6,10.630048465266558,11.19,1.3,0.0,0.0,1.066235864297255,11.696284329563813,11.696284329563813,11.631663974151857,11.631663974151857,11.696284329563813,11.437802907915993
NTT,sys1,dev,20091028_131357_LDC_120718,mixer6,17.253521126760564,7.6499999999999995,0.33,0.0,0.03912363067292546,0.11737089201877993,17.370892018779344,17.370892018779344,17.253521126760564,17.29264475743349,17.370892018779344,16.627543035993742
NTT,sys1,dev,20091029_175951_LDC_120651,mixer6,11.207172590457894,6.550000000000001,1.19,0.0,0.0,4.290746077489592,15.497918667947486,15.497918667947486,15.497918667947486,15.497918667947486,15.497918667947486,15.401857188600705
NTT,sys1,dev,20091104_101455_LDC_120782,mixer6,9.150865622423742,11.790000000000001,0.41,0.0,0.0,0.5770816158285257,9.686727122835944,9.686727122835944,9.727947238252268,9.727947238252268,9.727947238252268,9.52184666117065
NTT,sys1,dev,20091106_161134_LDC_120795,mixer6,11.899038461538462,8.35,0.67,0.0,0.0400641025641022,0.24038461538461497,12.139423076923077,12.139423076923077,12.01923076923077,12.059294871794872,12.139423076923077,11.538461538461538
NTT,sys1,dev,20091110_141534_LDC_120278,mixer6,12.895291637385805,8.89,1.86,0.0,0.03513703443429428,0.10541110330288106,13.000702740688686,13.000702740688686,12.965565706254392,13.000702740688686,13.000702740688686,12.508784258608575
NTT,sys1,dev,20091111_112455_LDC_120707,mixer6,13.973333333333333,13.25,0.11,0.0,0.05333333333333279,0.7466666666666661,14.719999999999999,14.719999999999999,14.666666666666666,14.719999999999999,14.719999999999999,14.293333333333333
NTT,sys1,dev,20091123_150807_LDC_120795,mixer6,9.441052137153594,10.33,1.2,0.0,0.0,0.0,9.347111319868482,9.347111319868482,9.347111319868482,9.347111319868482,9.441052137153594,9.065288868013152
NTT,sys1,dev,20091208_150037_LDC_120795,mixer6,10.585241730279899,8.35,0.32,0.0,0.0,0.3562340966921127,10.941475826972011,10.941475826972011,10.941475826972011,10.941475826972011,10.941475826972011,10.687022900763358
NTT,sys1,dev,20091208_175612_LDC_120788,mixer6,11.634867190422746,11.709999999999999,4.83,0.0,0.0,1.12233445566779,12.757201646090536,12.757201646090536,12.719790497568276,12.719790497568276,12.757201646090536,12.083800972689861
NTT,sys1,dev,20091211_152444_LDC_120618,mixer6,10.222369731164951,10.86,1.98,0.0,0.03318951211417165,0.46465316959840663,10.653833388649186,10.653833388649186,10.554264852306671,10.587454364420843,10.687022900763358,10.288748755393296
NTT,sys1,dev,20100127_140351_LDC_120855,mixer6,10.457940889899318,10.94,1.58,0.0,0.032478077297822594,0.29230269568041756,10.750243585579735,10.750243585579735,10.685287430984086,10.717765508281909,10.750243585579735,10.263072426112373
NTT,sys1,dev,S02,chime6,31.563494676764353,25.040000000000003,434.76,0.06859839754142882,0.1564043463944742,2.346065195917017,28.857973877730213,28.789375480188784,28.575348479859507,28.73175282625398,33.90955987268137,26.188124245417626
NTT,sys1,dev,S09,chime6,42.1981548335339,33.14,632.2,0.05348308597406515,0.2986138966885079,5.740517894549178,37.03258011320587,36.9790970272318,32.41520702411196,32.713820920800465,47.93867272808308,31.171725275215046
NTT,sys1,dev,S26,dipco,25.903861955628592,10.17,45.7,0.0,0.06162695152012887,0.7806080525883345,23.13064913722268,23.13064913722268,22.432210353327857,22.493837304847986,26.684470008216927,21.322925225965488
NTT,sys1,dev,S28,dipco,40.34146341463415,25.009999999999998,107.5,0.08536585365853,0.31707317073171026,2.621951219512191,37.98780487804878,37.90243902439025,36.68292682926829,37.0,42.96341463414634,34.13414634146342
NTT,sys1,dev,S29,dipco,37.071108901044255,21.78,137.13,0.11188463451019004,0.1989060169070136,1.7901541521631046,33.776727996021876,33.664843361511686,31.290402784684236,31.48930880159125,38.86126305320736,29.5375435106912
NTT,sys1,dev,S33,dipco,23.307626392459298,12.030000000000001,38.05,0.0,0.12853470437017833,1.4781491002570704,22.10796915167095,22.10796915167095,21.50814053127678,21.63667523564696,24.78577549271637,20.544130248500426
NTT,sys1,dev,S34,dipco,22.216913521261347,10.14,26.04,0.0,0.1194457716196844,0.6927854753941709,20.903010033444815,20.903010033444815,20.903010033444815,21.0224558050645,22.909698996655518,19.78021978021978
Padeborn,sys1,dev,20090714_134807_LDC_120290,mixer6,17.19634305616021,6.47,4.308,0.0,0.04353504571179556,0.2612102742707876,17.414018284719198,17.414018284719198,17.326948193295603,17.3704832390074,17.457553330430997,17.283413147583804
Padeborn,sys1,dev,20090716_155120_LDC_120269,mixer6,30.026505111700114,19.32,1.794,0.11359333585762954,0.1514577811435096,1.0223400227186659,29.609996213555473,29.496402877697843,29.117758424839074,29.269216205982584,31.04884513441878,28.739113971980313
Padeborn,sys1,dev,20090717_113617_LDC_120278,mixer6,18.173388966156697,9.17,5.165875,0.0,0.1390820584144663,0.32452480296708686,17.98794622160408,17.98794622160408,17.848864163189614,17.98794622160408,18.497913769123784,17.570700046360685
Padeborn,sys1,dev,20090717_133033_LDC_120311,mixer6,28.44168260038241,12.809999999999999,8.366,0.0,0.04780114722753481,0.3824091778202643,26.003824091778206,26.003824091778206,26.147227533460804,26.19502868068834,28.824091778202675,25.0
Padeborn,sys1,dev,20090722_115429_LDC_120271,mixer6,11.711371363808084,7.739999999999999,1.215938,0.0,0.07555723460521335,1.360030222893844,12.80695126558368,12.80695126558368,12.958065734794106,13.03362296939932,13.071401586701928,12.580279561768041
Padeborn,sys1,dev,20090722_154451_LDC_120225,mixer6,16.961929890689788,11.110000000000001,0.152125,0.0,0.03769317753486945,0.7915567282321874,17.678100263852244,17.678100263852244,17.565020731247643,17.602713908782512,17.753486618921976,16.961929890689788
Padeborn,sys1,dev,20090723_111806_LDC_120290,mixer6,13.333333333333334,8.23,2.816062,0.0,0.17429193899782014,0.34858387799564206,13.681917211328976,13.681917211328976,13.507625272331156,13.681917211328976,13.681917211328976,13.420479302832245
Padeborn,sys1,dev,20090729_155715_LDC_120311,mixer6,22.693877551020407,13.08,2.320063,0.0,0.12244897959183376,0.24489795918367463,22.775510204081634,22.775510204081634,22.081632653061227,22.20408163265306,22.93877551020408,21.306122448979593
Padeborn,sys1,dev,20090803_111429_LDC_120225,mixer6,23.174366616989566,13.52,6.870125,0.0,0.1490312965722822,0.8196721311475414,23.5096870342772,23.5096870342772,23.174366616989566,23.32339791356185,23.994038748137108,22.019374068554395
Padeborn,sys1,dev,20090803_120934_LDC_120271,mixer6,19.82300884955752,11.39,0.0,0.0,0.08849557522123419,0.13274336283186017,19.95575221238938,19.95575221238938,19.29203539823009,19.380530973451325,19.95575221238938,18.938053097345133
Padeborn,sys1,dev,20090804_165853_LDC_120269,mixer6,33.22528363047002,24.57,39.771938,0.04051863857374727,0.20259319286871502,0.850891410048618,27.106969205834687,27.06645056726094,26.580226904376016,26.78282009724473,34.076175040518635,25.729335494327394
Padeborn,sys1,dev,20090805_110532_LDC_120225,mixer6,21.65938864628821,11.31,3.289938,0.0,0.0,0.6113537117903931,21.83406113537118,21.83406113537118,21.528384279475983,21.528384279475983,22.270742358078603,21.1353711790393
Padeborn,sys1,dev,20090805_115917_LDC_120290,mixer6,23.262354359180392,18.13,4.74,0.0,0.04017677782241691,1.5668943350743305,24.748895138609882,24.748895138609882,24.26677380474086,24.306950582563278,24.829248694254723,23.784652470871837
Padeborn,sys1,dev,20090807_143559_LDC_120338,mixer6,26.903941829314963,21.62,11.693937,0.0,0.2678913126674338,0.5740528128587847,27.363184079601986,27.363184079601986,26.061997703788748,26.329889016456182,27.477994642173748,25.220053578262537
Padeborn,sys1,dev,20090811_150119_LDC_120354,mixer6,28.8144072036018,19.89,2.435937,0.0,0.350175087543775,0.1000500250125107,28.8144072036018,28.8144072036018,27.41370685342671,27.763881940970485,28.91445722861431,27.363681840920464
Padeborn,sys1,dev,20090811_170402_LDC_120269,mixer6,23.073974702951322,15.21,4.547938,0.0,0.3066308930624757,1.3031812955155253,22.958988118052893,22.958988118052893,22.230739747029514,22.53737064009199,24.377155998466847,21.694135684170178
Padeborn,sys1,dev,20090812_145955_LDC_120271,mixer6,16.666666666666664,9.69,0.946062,0.0,0.044091710758372926,0.13227513227513654,16.7989417989418,16.7989417989418,16.62257495590829,16.666666666666664,16.7989417989418,16.137566137566136
Padeborn,sys1,dev,20090814_111319_LDC_120278,mixer6,24.755189972581277,14.399999999999999,9.625875,0.0,0.2741872307089679,1.2142577359968634,25.4210732471602,25.4210732471602,24.5593419506463,24.833529181355267,25.96944770857814,23.932628280454367
Padeborn,sys1,dev,20090826_100144_LDC_120354,mixer6,27.69158439116126,24.98,4.225937,0.0,0.14104372355430073,0.09402914903620285,27.785613540197463,27.785613540197463,27.40949694405266,27.55054066760696,27.785613540197463,27.50352609308886
Padeborn,sys1,dev,20090826_150144_LDC_120338,mixer6,25.11170688114388,21.709999999999997,5.342,0.0,0.17873100983020507,0.8936550491510253,25.692582663092047,25.692582663092047,25.335120643431637,25.513851653261842,26.005361930294907,24.932975871313673
Padeborn,sys1,dev,20090828_090157_LDC_120217,mixer6,15.852156057494868,13.120000000000001,5.494,0.12320328542094217,0.12320328542094572,1.0266940451745352,16.427104722792606,16.303901437371664,16.427104722792606,16.550308008213552,16.878850102669404,15.68788501026694
Padeborn,sys1,dev,20090901_104119_LDC_120454,mixer6,20.69133398247322,15.03,2.567875,0.0,0.0,0.09737098344693251,20.74001947419669,20.74001947419669,20.642648490749757,20.642648490749757,20.788704965920154,20.20447906523856
Padeborn,sys1,dev,20090901_144456_LDC_120302,mixer6,13.785180930499713,9.89,2.664062,0.0,0.17231476163124704,0.057438253877082346,13.842619184376796,13.842619184376796,13.497989661114302,13.670304422745549,13.842619184376796,13.44055140723722
Padeborn,sys1,dev,20090904_090947_LDC_120217,mixer6,41.329966329966325,28.38,55.546375,0.0,0.3787878787878789,1.1784511784511835,29.292929292929294,29.292929292929294,30.218855218855218,30.597643097643097,42.50841750841751,27.441077441077443
Padeborn,sys1,dev,20090908_150729_LDC_120338,mixer6,23.18840579710145,15.870000000000001,3.587938,0.04391743522178615,0.21958717610891654,0.21958717610891654,23.3201581027668,23.276240667545014,22.48572683355292,22.705314009661837,23.407992973210366,22.353974527887573
Padeborn,sys1,dev,20090909_091127_LDC_120454,mixer6,17.074497009244155,13.900000000000002,1.31,0.0,0.10875475802066603,0.1631321370309955,17.128874388254488,17.128874388254488,16.856987493202826,16.965742251223492,17.23762914627515,16.31321370309951
Padeborn,sys1,dev,20090910_090618_LDC_120302,mixer6,16.630669546436287,15.120000000000001,3.657937,0.10799136069114113,0.10799136069114468,0.26997840172785814,16.846652267818573,16.738660907127432,16.360691144708422,16.468682505399567,16.900647948164146,15.874730021598271
Padeborn,sys1,dev,20090911_110038_LDC_120454,mixer6,16.57718120805369,18.92,4.75,0.0,0.03355704697986539,0.40268456375838824,16.97986577181208,16.97986577181208,16.879194630872483,16.91275167785235,16.97986577181208,16.51006711409396
Padeborn,sys1,dev,20090914_125705_LDC_120354,mixer6,16.04831751509922,13.63,2.587813,0.0,0.17256255392580044,0.9059534081104417,16.695427092320966,16.695427092320966,16.43658326143227,16.60914581535807,16.954270923209663,15.185504745470233
Padeborn,sys1,dev,20090915_141204_LDC_120302,mixer6,19.96057171020207,18.08,5.189937,0.0,0.24642681123706112,0.3942828979792985,20.10842779694431,20.10842779694431,19.319862000985708,19.56628881222277,20.35485460818137,19.22129127649088
Padeborn,sys1,dev,20090917_114202_LDC_120503,mixer6,15.072875933167436,14.360000000000001,3.646187,0.0,0.10664770707429838,0.0,14.752932811944545,14.752932811944545,14.71738357625311,14.824031283327407,15.072875933167436,14.397440455030216
Padeborn,sys1,dev,20090918_165654_LDC_120488,mixer6,12.860082304526749,14.17,2.309938,0.0,0.06858710562414316,0.2400548696844993,12.997256515775035,12.997256515775035,12.688614540466393,12.757201646090536,13.100137174211248,12.585733882030178
Padeborn,sys1,dev,20090921_185254_LDC_120562,mixer6,18.501170960187356,12.19,0.524125,0.0,0.27322404371584597,0.35128805620608716,18.774395003903198,18.774395003903198,18.384074941451992,18.657298985167838,18.852459016393443,17.915690866510538
Padeborn,sys1,dev,20090923_175046_LDC_120534,mixer6,19.160339437248773,19.96,4.745937,0.0,0.08932559178204258,1.4292094685127275,20.455560518088433,20.455560518088433,20.23224653863332,20.321572130415362,20.5895489057615,19.91960696739616
Padeborn,sys1,dev,20090925_160859_LDC_120503,mixer6,22.67536704730832,19.650000000000002,26.4755,0.06525285481239607,0.06525285481239962,0.42414355628058686,19.9021207177814,19.836867862969005,20.0,20.0652528548124,23.099510603588907,18.92332789559543
Padeborn,sys1,dev,20090930_165847_LDC_120488,mixer6,18.956406869220608,15.340000000000002,25.92125,0.0,0.03302509907529583,1.6512549537648589,17.998678996036986,17.998678996036986,17.76750330250991,17.800528401585204,20.607661822985467,17.37120211360634
Padeborn,sys1,dev,20091002_120908_LDC_120562,mixer6,16.33678919258561,12.690000000000001,2.78,0.0,0.09425070688030246,0.2827521206409074,16.43103989946591,16.43103989946591,16.17970468111844,16.273955387998743,16.619541313226517,15.551366635249764
Padeborn,sys1,dev,20091002_170608_LDC_120488,mixer6,11.63849154746424,12.590000000000002,1.384188,0.0,0.03250975292587732,0.3250975292587768,11.963589076723016,11.963589076723016,11.898569570871262,11.931079323797139,11.963589076723016,11.671001300390117
Padeborn,sys1,dev,20091005_150244_LDC_120534,mixer6,14.885844748858448,11.98,1.760063,0.0,0.0,0.22831050228310623,15.068493150684931,15.068493150684931,15.02283105022831,15.02283105022831,15.114155251141554,14.794520547945206
Padeborn,sys1,dev,20091006_153417_LDC_120590,mixer6,19.993662864385296,16.72,2.234188,0.0,0.1901140684410656,0.19011406844106915,20.12040557667934,20.12040557667934,19.61343472750317,19.803548795944234,20.183776932826365,19.106463878326995
Padeborn,sys1,dev,20091007_114741_LDC_120601,mixer6,11.983887210473315,9.59,2.512,0.0,0.06713662302786183,0.10070493454179186,12.017455521987245,12.017455521987245,11.849613964417589,11.916750587445451,12.084592145015106,11.614635783820074
Padeborn,sys1,dev,20091012_100152_LDC_120651,mixer6,10.096670247046188,7.64,2.740188,0.0,0.07160759040458231,0.10741138560687347,10.204081632653061,10.204081632653061,9.91765127103473,9.989258861439312,10.204081632653061,9.810239885427857
Padeborn,sys1,dev,20091019_164856_LDC_120707,mixer6,16.274509803921568,12.01,0.446062,0.0,0.07843137254902288,0.43137254901960986,16.705882352941178,16.705882352941178,16.470588235294116,16.54901960784314,16.705882352941178,15.96078431372549
Padeborn,sys1,dev,20091022_175644_LDC_120601,mixer6,24.54080096356519,18.07,20.688375,0.0,0.030111412225231504,0.5420054200542026,21.55977115326709,21.55977115326709,22.01144233664559,22.04155374887082,25.082806383619392,20.23486901535682
Padeborn,sys1,dev,20091022_185919_LDC_120718,mixer6,19.93265993265993,20.7,13.756312,0.0,0.23569023569023884,0.5723905723905744,20.1010101010101,20.1010101010101,19.225589225589225,19.461279461279464,20.505050505050505,18.484848484848484
Padeborn,sys1,dev,20091026_160525_LDC_120718,mixer6,24.005784526391903,20.76,18.353563,0.0,0.253073029645698,0.9038322487346342,21.475054229934923,21.475054229934923,21.149674620390453,21.40274765003615,24.909616775126537,20.17353579175705
Padeborn,sys1,dev,20091027_153531_LDC_120651,mixer6,8.871989860583017,5.72,0.224,0.0,0.0,0.12674271229404255,8.99873257287706,8.99873257287706,8.99873257287706,8.99873257287706,8.99873257287706,8.914237431347697
Padeborn,sys1,dev,20091027_190406_LDC_120732,mixer6,21.421647819063004,23.97,2.915812,0.0,0.22617124394184174,1.0016155088852976,22.19709208400646,22.19709208400646,21.873990306946688,22.10016155088853,22.423263327948302,21.45395799676898
Padeborn,sys1,dev,20091028_131357_LDC_120718,mixer6,26.3302034428795,16.73,14.328063,0.07824726134585447,0.39123630672926524,0.704225352112676,26.721439749608766,26.643192488262912,25.821596244131456,26.21283255086072,27.034428794992177,25.0
Padeborn,sys1,dev,20091029_175951_LDC_120651,mixer6,26.801152737752158,11.5,16.402125,0.09606147934678333,0.09606147934678333,0.6404098623118806,25.072046109510087,24.975984630163303,25.072046109510087,25.16810758885687,27.44156260006404,24.719820685238552
Padeborn,sys1,dev,20091104_101455_LDC_120782,mixer6,13.80873866446826,14.06,9.57175,0.0,0.08244023083264729,0.6183017312448484,13.643858202802967,13.643858202802967,13.643858202802967,13.726298433635614,14.427040395713108,13.107996702390768
Padeborn,sys1,dev,20091106_161134_LDC_120795,mixer6,16.22596153846154,7.340000000000001,1.764,0.0,0.1201923076923066,0.3205128205128176,16.506410256410255,16.506410256410255,16.145833333333336,16.266025641025642,16.546474358974358,15.625
Padeborn,sys1,dev,20091110_141534_LDC_120278,mixer6,20.41461700632467,15.64,4.558063,0.0,0.07027406886858856,0.7378777231201674,20.871398453970485,20.871398453970485,20.520028109627546,20.590302178496135,21.152494729444836,20.098383696416022
Padeborn,sys1,dev,20091111_112455_LDC_120707,mixer6,18.773333333333333,11.899999999999999,0.79225,0.0,0.1600000000000037,0.4800000000000004,19.253333333333334,19.253333333333334,18.88,19.040000000000003,19.253333333333334,18.56
Padeborn,sys1,dev,20091123_150807_LDC_120795,mixer6,13.198684828558008,9.66,4.266,0.0,0.04697040864255442,0.1409112259276668,13.198684828558008,13.198684828558008,13.010803193987789,13.057773602630343,13.339596054485675,12.86989196806012
Padeborn,sys1,dev,20091208_150037_LDC_120795,mixer6,17.251908396946565,8.61,0.04,0.0,0.0508905852417314,0.25445292620865345,17.506361323155218,17.506361323155218,17.353689567430024,17.404580152671755,17.506361323155218,16.99745547073791
Padeborn,sys1,dev,20091208_175612_LDC_120788,mixer6,26.262626262626267,19.28,44.228,0.0,0.07482229704451626,1.0101010101010033,21.174710063598955,21.174710063598955,21.960344182566406,22.035166479610922,27.27272727272727,19.56603067714179
Padeborn,sys1,dev,20091211_152444_LDC_120618,mixer6,18.884832392963823,15.5,13.025563,0.033189512114173425,0.0,0.46465316959840663,17.524062396282776,17.490872884168603,17.62363093262529,17.62363093262529,19.34948556256223,16.59475605708596
Padeborn,sys1,dev,20100127_140351_LDC_120855,mixer6,20.493666774926925,18.060000000000002,4.00375,0.0,0.2273465410847635,0.35725885027606097,20.818447547905166,20.818447547905166,20.298798311139983,20.526144852224746,20.850925625202986,20.038973692757388
Padeborn,sys1,dev,S02,chime6,42.89869388651081,27.43,371.969563,0.11798924377126241,0.21128306442761158,2.532652837229719,41.46635934584568,41.34837010207442,41.89166941060257,42.10295247503018,45.43134672374053,37.7346065195917
Padeborn,sys1,dev,S09,chime6,64.5184293800419,43.21,651.252312,0.24513081071444986,0.6863662700004483,6.43134108838079,51.32147791594242,51.07634710522797,48.219458929446894,48.90582519944734,70.94977046842268,45.1129830191202
Padeborn,sys1,dev,S26,dipco,51.643385373870174,26.43,168.425062,0.020542317173379843,0.16433853738701032,2.917009038619561,33.8126540673788,33.79211175020542,32.70336894001644,32.86770747740345,54.560394412489735,31.34757600657354
Padeborn,sys1,dev,S28,dipco,77.40243902439025,59.69,124.610938,0.14634146341464316,0.5,4.548780487804876,75.13414634146342,74.98780487804878,72.1951219512195,72.6951219512195,81.95121951219512,70.42682926829268
Padeborn,sys1,dev,S29,dipco,52.076081551466935,30.12,167.300062,0.037294878170065715,0.28592739930383004,2.8219791148682205,47.252610641471904,47.21531576330184,44.69169567379413,44.97762307309796,54.898060666335155,42.42913973147688
Padeborn,sys1,dev,S33,dipco,37.74635818337618,23.06,40.719875,0.021422450728366016,0.2784918594687156,1.3067694944301635,36.86803770351329,36.84661525278492,35.775492716366756,36.05398457583547,39.053127677806344,34.297343616109686
Padeborn,sys1,dev,S34,dipco,34.94983277591973,20.349999999999998,32.075812,0.0,0.21500238891542978,2.675585284280942,32.63258480649785,32.63258480649785,32.274247491638796,32.489249880554226,37.62541806020067,30.578117534639276
SAR,main_track_sys1,dev,20090714_134807_LDC_120290,mixer6,13.45232912494558,6.2,0.29,0.0,0.0,0.13060513713539557,13.582934262080975,13.582934262080975,13.539399216369178,13.539399216369178,13.582934262080975,13.45232912494558
SAR,main_track_sys1,dev,20090716_155120_LDC_120269,mixer6,24.233244982961,19.439999999999998,1.5,0.22718667171525908,0.07572889057175303,0.7951533510034068,24.498296099962136,24.271109428246877,23.703142748958726,23.77887163953048,25.028398333964407,23.513820522529343
SAR,main_track_sys1,dev,20090717_113617_LDC_120278,mixer6,11.451089476124245,5.64,0.31,0.0,0.13908205841446275,0.046360686138156026,11.497450162262401,11.497450162262401,11.312007417709783,11.451089476124245,11.497450162262401,11.265646731571627
SAR,main_track_sys1,dev,20090717_133033_LDC_120311,mixer6,14.053537284894837,10.870000000000001,2.56,0.0,0.09560229445506607,0.1434034416825991,14.149139579349903,14.149139579349903,13.910133843212238,14.005736137667304,14.196940726577436,13.910133843212238
SAR,main_track_sys1,dev,20090722_115429_LDC_120271,mixer6,25.50056667925954,17.91,79.92,0.0,0.3400075557234601,3.097846618813751,27.767283717415943,27.767283717415943,26.06724593879864,26.4072534945221,28.59841329807329,26.369474877219496
SAR,main_track_sys1,dev,20090722_154451_LDC_120225,mixer6,11.458725970599321,7.91,3.09,0.0,0.037693177534865896,0.7915567282321909,12.250282698831512,12.250282698831512,12.174896343761779,12.212589521296644,12.250282698831512,11.911044101017715
SAR,main_track_sys1,dev,20090723_111806_LDC_120290,mixer6,10.457516339869281,7.6499999999999995,0.72,0.0,0.13071895424836555,0.30501089324618746,10.762527233115469,10.762527233115469,10.501089324618738,10.631808278867103,10.762527233115469,10.457516339869281
SAR,main_track_sys1,dev,20090729_155715_LDC_120311,mixer6,19.714285714285715,14.02,2.86,0.0,0.16326530612245094,0.04081632653061362,19.75510204081633,19.75510204081633,19.387755102040817,19.551020408163268,19.75510204081633,18.93877551020408
SAR,main_track_sys1,dev,20090803_111429_LDC_120225,mixer6,15.238450074515647,8.41,2.17,0.0,0.22354694485842153,0.3353204172876314,15.573770491803279,15.573770491803279,15.089418777943367,15.312965722801788,15.573770491803279,14.903129657228018
SAR,main_track_sys1,dev,20090803_120934_LDC_120271,mixer6,15.221238938053098,10.89,0.0,0.0,0.13274336283185662,0.6194690265486713,15.70796460176991,15.70796460176991,15.309734513274337,15.442477876106194,15.84070796460177,15.08849557522124
SAR,main_track_sys1,dev,20090804_165853_LDC_120269,mixer6,29.092382495948137,25.31,58.46,0.0,0.1215559157212347,0.364667747163697,18.760129659643436,18.760129659643436,19.084278768233386,19.20583468395462,29.457050243111834,17.3419773095624
SAR,main_track_sys1,dev,20090805_110532_LDC_120225,mixer6,39.82532751091703,25.540000000000003,97.39,0.0,0.1746724890829654,4.803493449781662,43.4061135371179,43.4061135371179,40.262008733624455,40.43668122270742,44.62882096069869,40.43668122270742
SAR,main_track_sys1,dev,20090805_115917_LDC_120290,mixer6,17.557251908396946,14.99,3.05,0.0,0.08035355564483737,1.6070711128967439,19.16432302129369,19.16432302129369,18.802732020891924,18.88308557653676,19.16432302129369,18.441141020490157
SAR,main_track_sys1,dev,20090807_143559_LDC_120338,mixer6,19.441255262150783,17.37,4.99,0.0,0.15308075009567546,0.5740528128587847,19.82395713738997,19.82395713738997,19.479525449674703,19.63260619977038,20.015308075009568,18.675851511672406
SAR,main_track_sys1,dev,20090811_150119_LDC_120354,mixer6,45.52276138069035,28.349999999999998,28.48,0.15007503751876072,0.15007503751876072,0.05002501250624647,40.970485242621315,40.820410205102554,40.62031015507754,40.7703851925963,45.572786393196594,38.91945972986493
SAR,main_track_sys1,dev,20090811_170402_LDC_120269,mixer6,17.631276351092374,16.63,11.26,0.0,0.07665772326561893,0.07665772326561893,17.707934074357993,17.707934074357993,16.97968570333461,17.05634342660023,17.707934074357993,16.634725948639325
SAR,main_track_sys1,dev,20090812_145955_LDC_120271,mixer6,14.37389770723104,10.95,0.69,0.0,0.08818342151675473,0.0,14.37389770723104,14.37389770723104,14.153439153439153,14.241622574955908,14.37389770723104,13.800705467372135
SAR,main_track_sys1,dev,20090814_111319_LDC_120278,mixer6,19.70231100665883,11.43,13.71,0.0,0.19584802193498163,0.4700352526439495,20.094007050528788,20.094007050528788,18.99725812769291,19.19310614962789,20.17234625930278,18.879749314531924
SAR,main_track_sys1,dev,20090826_100144_LDC_120354,mixer6,27.83262811471556,22.24,71.52,0.0,0.14104372355430073,5.1716031969910645,32.62811471556182,32.62811471556182,29.90126939351199,30.04231311706629,33.004231311706626,29.713211095439583
SAR,main_track_sys1,dev,20090826_150144_LDC_120338,mixer6,17.78373547810545,21.05,0.7,0.0,0.17873100983020862,0.8936550491510324,18.63270777479893,18.63270777479893,18.051831992850758,18.230563002680967,18.67739052725648,17.78373547810545
SAR,main_track_sys1,dev,20090828_090157_LDC_120217,mixer6,12.73100616016427,15.659999999999998,2.07,0.0,0.16427104722792407,1.1088295687885008,13.839835728952771,13.839835728952771,13.675564681724847,13.839835728952771,13.839835728952771,13.470225872689939
SAR,main_track_sys1,dev,20090901_104119_LDC_120454,mixer6,15.725413826679649,17.09,0.51,0.0,0.146056475170397,0.04868549172346626,15.774099318403115,15.774099318403115,15.628042843232718,15.774099318403115,15.774099318403115,15.18987341772152
SAR,main_track_sys1,dev,20090901_144456_LDC_120302,mixer6,12.291786329695578,12.379999999999999,1.19,0.0,0.11487650775416469,0.0,12.234348075818495,12.234348075818495,12.11947156806433,12.234348075818495,12.291786329695578,11.889718552556003
SAR,main_track_sys1,dev,20090904_090947_LDC_120217,mixer6,14.436026936026936,14.299999999999999,4.57,0.0,0.042087542087543284,0.5892255892255882,15.025252525252524,15.025252525252524,14.646464646464647,14.68855218855219,15.025252525252524,14.436026936026936
SAR,main_track_sys1,dev,20090908_150729_LDC_120338,mixer6,16.425120772946862,15.36,8.94,0.0,0.13175230566534957,0.0878348704435652,16.38120333772508,16.38120333772508,15.898111550285462,16.02986385595081,16.512955643390427,15.2832674571805
SAR,main_track_sys1,dev,20090909_091127_LDC_120454,mixer6,14.138118542686243,13.320000000000002,0.91,0.0,0.326264274061991,0.16313213703099372,14.138118542686243,14.138118542686243,13.75747688961392,14.083741163675912,14.301250679717237,13.322457857531267
SAR,main_track_sys1,dev,20090910_090618_LDC_120302,mixer6,10.043196544276457,11.450000000000001,1.23,0.0,0.21598272138228936,0.0,9.881209503239742,9.881209503239742,9.611231101511878,9.827213822894167,10.043196544276457,9.611231101511878
SAR,main_track_sys1,dev,20090911_110038_LDC_120454,mixer6,13.322147651006711,17.09,5.37,0.0,0.0,0.4362416107382554,13.758389261744966,13.758389261744966,13.624161073825503,13.624161073825503,13.758389261744966,13.322147651006711
SAR,main_track_sys1,dev,20090914_125705_LDC_120354,mixer6,8.886971527178602,9.04,0.37,0.0,0.12942191544434856,0.38826574633304567,9.275237273511648,9.275237273511648,8.973252804141502,9.10267471958585,9.275237273511648,8.800690250215704
SAR,main_track_sys1,dev,20090915_141204_LDC_120302,mixer6,15.672745194677182,17.53,1.98,0.0,0.29571217348447476,0.09857072449482374,15.672745194677182,15.672745194677182,15.130606209955644,15.426318383440119,15.771315919172006,15.179891572203056
SAR,main_track_sys1,dev,20090917_114202_LDC_120503,mixer6,13.793103448275861,17.580000000000002,2.35,0.0,0.035549235691430425,0.10664770707429838,13.89975115535016,13.89975115535016,13.686455741201565,13.722004976892995,13.89975115535016,13.259864912904373
SAR,main_track_sys1,dev,20090918_165654_LDC_120488,mixer6,10.219478737997257,12.19,2.28,0.0,0.03429355281207158,0.13717421124828455,10.322359396433471,10.322359396433471,10.116598079561042,10.150891632373114,10.356652949245541,10.08230452674897
SAR,main_track_sys1,dev,20090921_185254_LDC_120562,mixer6,16.003122560499612,14.38,0.21,0.0,0.15612802498048595,0.390320062451206,16.39344262295082,16.39344262295082,16.04215456674473,16.198282591725217,16.39344262295082,15.612802498048401
SAR,main_track_sys1,dev,20090923_175046_LDC_120534,mixer6,15.408664582402858,25.39,3.34,0.0,0.08932559178204968,1.339883876730683,16.74854845913354,16.74854845913354,16.56989727556945,16.6592228673515,16.74854845913354,16.346583296114336
SAR,main_track_sys1,dev,20090925_160859_LDC_120503,mixer6,12.39804241435563,13.26,1.08,0.0,0.0,0.2610114192495896,12.659053833605219,12.659053833605219,12.561174551386623,12.561174551386623,12.659053833605219,12.104404567699836
SAR,main_track_sys1,dev,20090930_165847_LDC_120488,mixer6,9.247027741083222,10.2,2.81,0.0,0.06605019815059521,1.3540290620871875,10.568031704095112,10.568031704095112,10.501981505944517,10.568031704095112,10.60105680317041,10.501981505944517
SAR,main_track_sys1,dev,20091002_120908_LDC_120562,mixer6,11.93842287150487,10.879999999999999,2.77,0.0,0.03141690229343297,0.3455859252277733,12.064090480678605,12.064090480678605,12.09550738297204,12.126924285265472,12.284008796732643,11.341501727929625
SAR,main_track_sys1,dev,20091002_170608_LDC_120488,mixer6,50.22756827048115,40.19,191.22,0.0,0.1300390117035093,1.3979193758127408,31.892067620286085,31.892067620286085,28.836150845253577,28.966189856957087,51.62548764629389,28.185955786736024
SAR,main_track_sys1,dev,20091005_150244_LDC_120534,mixer6,9.08675799086758,9.66,3.23,0.0,0.0,0.5479452054794507,9.58904109589041,9.58904109589041,9.497716894977168,9.497716894977168,9.634703196347031,9.406392694063927
SAR,main_track_sys1,dev,20091006_153417_LDC_120590,mixer6,14.575411913814957,11.75,0.28,0.0,0.06337135614702127,0.22179974651457535,14.797211660329532,14.797211660329532,14.543726235741444,14.607097591888465,14.797211660329532,14.131812420785806
SAR,main_track_sys1,dev,20091007_114741_LDC_120601,mixer6,9.600537092984222,7.21,0.37,0.0,0.13427324605572366,0.13427324605572544,9.734810339039948,9.734810339039948,9.399127223900638,9.533400469956362,9.734810339039948,9.399127223900638
SAR,main_track_sys1,dev,20091012_100152_LDC_120651,mixer6,8.19906910132474,6.8500000000000005,3.41,0.0,0.035803795202291155,0.035803795202291155,8.234872896527031,8.234872896527031,8.055853920515576,8.091657715717867,8.234872896527031,7.805227354099535
SAR,main_track_sys1,dev,20091019_164856_LDC_120707,mixer6,11.058823529411764,9.44,0.09,0.0,0.15686274509803688,0.3137254901960791,11.372549019607844,11.372549019607844,11.176470588235295,11.333333333333332,11.372549019607844,10.745098039215687
SAR,main_track_sys1,dev,20091022_175644_LDC_120601,mixer6,14.573923517012949,12.57,2.09,0.0,0.09033423667570162,0.2710027100270995,14.844926227040048,14.844926227040048,14.483589280337247,14.573923517012949,14.844926227040048,14.423366455886782
SAR,main_track_sys1,dev,20091022_185919_LDC_120718,mixer6,11.683501683501683,11.32,0.96,0.0,0.13468013468013496,0.4040404040404031,12.087542087542086,12.087542087542086,11.717171717171718,11.851851851851853,12.087542087542086,11.178451178451178
SAR,main_track_sys1,dev,20091026_160525_LDC_120718,mixer6,12.075198843094721,11.03,0.76,0.0,0.03615328994938416,0.253073029645698,12.32827187274042,12.32827187274042,12.25596529284165,12.292118582791034,12.32827187274042,11.930585683297181
SAR,main_track_sys1,dev,20091027_153531_LDC_120651,mixer6,6.759611322348964,5.18,0.0,0.0,0.0,0.04224757076468233,6.801858893113646,6.801858893113646,6.801858893113646,6.801858893113646,6.801858893113646,6.675116180819603
SAR,main_track_sys1,dev,20091027_190406_LDC_120732,mixer6,14.44264943457189,18.23,3.49,0.0,0.1615508885298862,1.09854604200323,15.54119547657512,15.54119547657512,14.991922455573507,15.153473344103393,15.54119547657512,14.765751211631665
SAR,main_track_sys1,dev,20091028_131357_LDC_120718,mixer6,16.97965571205008,7.53,1.31,0.0,0.15649452269170538,0.39123630672926524,17.370892018779344,17.370892018779344,16.901408450704224,17.05790297339593,17.370892018779344,16.51017214397496
SAR,main_track_sys1,dev,20091029_175951_LDC_120651,mixer6,13.064361191162345,7.61,1.3,0.0,0.03202049311559563,0.1921229586935631,13.224463656740316,13.224463656740316,13.19244316362472,13.224463656740316,13.256484149855908,13.096381684277938
SAR,main_track_sys1,dev,20091104_101455_LDC_120782,mixer6,10.098928276999175,16.29,5.52,0.0,0.08244023083264729,0.45342126957955564,10.55234954657873,10.55234954657873,10.263808738664467,10.346248969497115,10.55234954657873,10.181368507831822
SAR,main_track_sys1,dev,20091106_161134_LDC_120795,mixer6,12.059294871794872,10.02,0.64,0.0,0.0400641025641022,0.200320512820511,12.259615384615383,12.259615384615383,11.979166666666668,12.01923076923077,12.259615384615383,11.778846153846153
SAR,main_track_sys1,dev,20091110_141534_LDC_120278,mixer6,14.581869290231905,11.450000000000001,1.81,0.0,0.07027406886858678,0.07027406886858678,14.652143359100492,14.652143359100492,14.546732255797611,14.617006324666198,14.652143359100492,13.984539704848912
SAR,main_track_sys1,dev,20091111_112455_LDC_120707,mixer6,15.306666666666665,18.82,1.31,0.0,0.05333333333333101,0.8533333333333353,16.16,16.16,16.053333333333335,16.106666666666666,16.16,15.573333333333334
SAR,main_track_sys1,dev,20091123_150807_LDC_120795,mixer6,10.474401127289807,9.42,1.51,0.0,0.0,0.04697040864255442,10.474401127289807,10.474401127289807,10.333489901362142,10.333489901362142,10.521371535932362,10.192578675434476
SAR,main_track_sys1,dev,20091208_150037_LDC_120795,mixer6,10.78880407124682,7.99,1.0,0.0,0.10178117048345925,0.2544529262086499,10.992366412213741,10.992366412213741,10.941475826972011,11.04325699745547,11.04325699745547,10.432569974554708
SAR,main_track_sys1,dev,20091208_175612_LDC_120788,mixer6,13.168724279835391,12.32,2.94,0.0,0.07482229704451981,1.3093901982790879,14.365881032547701,14.365881032547701,14.40329218106996,14.47811447811448,14.47811447811448,13.655069210624765
SAR,main_track_sys1,dev,20091211_152444_LDC_120618,mixer6,12.213740458015266,13.38,3.96,0.03318951211417165,0.03318951211417165,0.33189512114172004,12.545635579156986,12.512446067042815,12.4128775307003,12.446067042814471,12.545635579156986,12.08098240955858
SAR,main_track_sys1,dev,20100127_140351_LDC_120855,mixer6,13.640792465086065,14.96,1.24,0.0,0.09743423189347311,0.3897369275738889,13.998051315362131,13.998051315362131,13.770704774277363,13.868139006170836,14.030529392659954,13.02370899642741
SAR,main_track_sys1,dev,S02,chime6,30.468664252003073,26.5,387.78,0.03567116672154569,0.20579519262430424,1.3719679508286688,30.098232905279332,30.062561738557786,28.93206014707496,29.137855339699264,31.840632202831742,27.12380638788278
SAR,main_track_sys1,dev,S09,chime6,32.95449480768374,35.13,280.03,0.022284619155854557,0.27187235370147533,1.805054151624546,32.41966394794313,32.397379328787274,30.33382359495476,30.605695948656237,34.75954895930828,28.7516156348888
SAR,main_track_sys1,dev,S26,dipco,22.47329498767461,37.24,20.08,0.02054231717337629,0.102711585866885,1.7460969597370557,23.952341824157767,23.93179950698439,23.377156943303206,23.47986852917009,24.219391947411665,22.432210353327857
SAR,main_track_sys1,dev,S28,dipco,44.75609756097561,43.7,148.5,0.06097560975609895,0.4634146341463463,3.1341463414634134,45.30487804878049,45.24390243902439,41.68292682926829,42.146341463414636,47.890243902439025,39.51219512195122
SAR,main_track_sys1,dev,S29,dipco,37.555942317255095,34.61,134.47,0.06215813028344286,0.24863252113376433,2.237692690203879,37.91645947289906,37.854301342615614,35.91496767777225,36.16360019890602,39.793635007458974,33.85131775236201
SAR,main_track_sys1,dev,S33,dipco,29.541559554413027,22.95,35.53,0.0,0.1499571550985479,1.2425021422450726,27.549271636675236,27.549271636675236,27.07797772065124,27.22793487574979,30.7840616966581,25.77120822622108
SAR,main_track_sys1,dev,S34,dipco,22.312470138557096,16.869999999999997,21.98,0.0,0.1194457716196844,0.4300047778308631,22.5752508361204,22.5752508361204,21.4763497372193,21.595795508838986,22.74247491638796,20.759675107501195
USTC-NERCSLIP,main_track_sys1,dev,20090714_134807_LDC_120290,mixer6,9.447104919460166,6.02,1.16,0.0,0.043535045711799114,3.7875489769264252,13.147583804962995,13.147583804962995,13.104048759251196,13.147583804962995,13.234653896386591,12.363952982150632
USTC-NERCSLIP,main_track_sys1,dev,20090716_155120_LDC_120269,mixer6,22.79439606209769,18.759999999999998,1.32,0.07572889057175303,0.037864445285876513,2.7262400605831125,24.763347216963272,24.68761832639152,24.536160545248013,24.57402499053389,25.520636122680802,24.00605831124574
USTC-NERCSLIP,main_track_sys1,dev,20090717_113617_LDC_120278,mixer6,11.636532220676866,5.86,0.38,0.046360686138156026,0.0,3.987019007881317,15.623551228558183,15.577190542420027,15.438108484005564,15.438108484005564,15.623551228558183,14.928140936485859
USTC-NERCSLIP,main_track_sys1,dev,20090717_133033_LDC_120311,mixer6,9.703632887189292,8.03,2.24,0.0,0.1434034416825991,6.548757170172086,16.156787762906312,16.156787762906312,15.917782026768643,16.061185468451242,16.252390057361378,15.344168260038241
USTC-NERCSLIP,main_track_sys1,dev,20090722_115429_LDC_120271,mixer6,8.235738571968266,7.24,1.06,0.0,0.03777861730260845,5.591235360785795,13.826973932754061,13.826973932754061,13.638080846241026,13.675859463543635,13.826973932754061,13.109180204004534
USTC-NERCSLIP,main_track_sys1,dev,20090722_154451_LDC_120225,mixer6,11.609498680738787,10.52,1.47,0.0,0.07538635506973179,5.050885789672067,16.584998115341122,16.584998115341122,16.471918582736524,16.547304937806256,16.660384470410854,15.303430079155673
USTC-NERCSLIP,main_track_sys1,dev,20090723_111806_LDC_120290,mixer6,9.586056644880173,6.7,0.77,0.0,0.04357298474945637,5.708061002178651,15.163398692810457,15.163398692810457,15.163398692810457,15.206971677559913,15.294117647058824,14.20479302832244
USTC-NERCSLIP,main_track_sys1,dev,20090729_155715_LDC_120311,mixer6,13.877551020408163,10.91,2.12,0.0,0.08163265306122369,6.122448979591837,19.95918367346939,19.95918367346939,19.79591836734694,19.877551020408163,20.0,18.571428571428573
USTC-NERCSLIP,main_track_sys1,dev,20090803_111429_LDC_120225,mixer6,14.157973174366617,10.22,3.29,0.0,0.03725782414307233,5.104321907600596,19.11326378539493,19.11326378539493,18.852459016393443,18.889716840536515,19.262295081967213,17.771982116244413
USTC-NERCSLIP,main_track_sys1,dev,20090803_120934_LDC_120271,mixer6,13.097345132743362,10.25,1.06,0.0,0.0884955752212413,7.6991150442477885,20.61946902654867,20.61946902654867,20.309734513274336,20.398230088495577,20.79646017699115,19.380530973451325
USTC-NERCSLIP,main_track_sys1,dev,20090804_165853_LDC_120269,mixer6,10.3322528363047,14.19,1.72,0.0,0.08103727714748743,6.645056726094005,16.936790923824958,16.936790923824958,16.774716369529983,16.85575364667747,16.977309562398705,15.680713128038898
USTC-NERCSLIP,main_track_sys1,dev,20090805_110532_LDC_120225,mixer6,14.934497816593886,9.21,1.17,0.0,0.1310043668122276,5.851528384279476,20.436681222707424,20.436681222707424,20.436681222707424,20.56768558951965,20.786026200873362,19.12663755458515
USTC-NERCSLIP,main_track_sys1,dev,20090805_115917_LDC_120290,mixer6,16.512655685014064,14.59,3.58,0.04017677782242046,0.08035355564484092,4.700683005222981,21.213338690237045,21.173161912414624,21.132985134592204,21.213338690237045,21.213338690237045,20.329449578143834
USTC-NERCSLIP,main_track_sys1,dev,20090807_143559_LDC_120338,mixer6,17.412935323383085,17.03,4.78,0.038270187523913535,0.07654037504783417,10.026789131266742,27.171833141982393,27.13356295445848,27.13356295445848,27.210103329506314,27.439724454649827,25.066972828166854
USTC-NERCSLIP,main_track_sys1,dev,20090811_150119_LDC_120354,mixer6,43.52176088044022,19.31,62.96,0.0,0.8004002001000465,0.25012506253126787,17.808904452226113,17.808904452226113,18.05902951475738,18.859429714857427,43.77188594297149,20.460230115057527
USTC-NERCSLIP,main_track_sys1,dev,20090811_170402_LDC_120269,mixer6,13.453430433116138,12.85,1.4,0.0,0.07665772326561893,5.749329244921425,19.049444231506325,19.049444231506325,18.819471061709468,18.896128784975087,19.202759678037562,17.784591797623612
USTC-NERCSLIP,main_track_sys1,dev,20090812_145955_LDC_120271,mixer6,12.257495590828924,8.88,0.68,0.0,0.04409171075837648,7.539682539682541,19.620811287477956,19.620811287477956,19.5326278659612,19.576719576719576,19.797178130511465,18.474426807760143
USTC-NERCSLIP,main_track_sys1,dev,20090814_111319_LDC_120278,mixer6,13.983548766157462,7.48,3.59,0.0,0.039169604386994905,4.739522130826479,18.644731688209948,18.644731688209948,18.566392479435958,18.605562083822953,18.72307089698394,17.93967880924403
USTC-NERCSLIP,main_track_sys1,dev,20090826_100144_LDC_120354,mixer6,7.334273624823695,7.33,1.44,0.0,0.09402914903620108,5.453690644099671,12.787964268923366,12.787964268923366,12.458862247296661,12.552891396332862,12.787964268923366,11.753643629525152
USTC-NERCSLIP,main_track_sys1,dev,20090826_150144_LDC_120338,mixer6,17.828418230563003,19.74,4.08,0.04468275245755393,0.31277926720285976,5.0491510277033065,22.20732797140304,22.162645218945485,21.58176943699732,21.89454870420018,22.87756925826631,21.134941912421805
USTC-NERCSLIP,main_track_sys1,dev,20090828_090157_LDC_120217,mixer6,11.129363449691992,13.41,2.16,0.0,0.0,7.802874743326489,18.60369609856263,18.60369609856263,18.480492813141684,18.480492813141684,18.93223819301848,16.550308008213552
USTC-NERCSLIP,main_track_sys1,dev,20090901_104119_LDC_120454,mixer6,15.87147030185005,13.69,2.36,0.0,0.0,9.20155793573515,24.829600778967865,24.829600778967865,24.537487828627068,24.537487828627068,25.0730282375852,22.93086660175268
USTC-NERCSLIP,main_track_sys1,dev,20090901_144456_LDC_120302,mixer6,9.132682366456061,7.06,0.57,0.0,0.11487650775416469,5.973578403216541,14.991384261918439,14.991384261918439,14.646754738655945,14.76163124641011,15.106260769672602,14.129810453762207
USTC-NERCSLIP,main_track_sys1,dev,20090904_090947_LDC_120217,mixer6,11.952861952861953,12.27,1.36,0.0,0.042087542087543284,6.22895622895623,18.13973063973064,18.13973063973064,17.76094276094276,17.803030303030305,18.181818181818183,16.414141414141415
USTC-NERCSLIP,main_track_sys1,dev,20090908_150729_LDC_120338,mixer6,13.965744400527008,14.649999999999999,3.1,0.0,0.1317523056653478,8.519982433025913,22.31005709266579,22.31005709266579,22.04655248133509,22.17830478700044,22.48572683355292,20.4655248133509
USTC-NERCSLIP,main_track_sys1,dev,20090909_091127_LDC_120454,mixer6,13.811854268624252,15.229999999999999,3.09,0.0,0.10875475802066248,6.525285481239802,20.010875475802067,20.010875475802067,19.84774333877107,19.956498096791734,20.337139749864054,19.086460032626427
USTC-NERCSLIP,main_track_sys1,dev,20090910_090618_LDC_120302,mixer6,8.531317494600433,10.57,1.03,0.0,0.10799136069114468,7.39740820734341,15.442764578833692,15.442764578833692,15.442764578833692,15.550755939524837,15.928725701943844,13.98488120950324
USTC-NERCSLIP,main_track_sys1,dev,20090911_110038_LDC_120454,mixer6,10.570469798657719,17.169999999999998,4.27,0.0,0.03355704697986539,5.8053691275167765,16.20805369127517,16.20805369127517,16.241610738255034,16.2751677852349,16.375838926174495,15.033557046979865
USTC-NERCSLIP,main_track_sys1,dev,20090914_125705_LDC_120354,mixer6,8.843830888697154,8.77,0.95,0.0,0.08628127696289845,5.090595340811042,13.805004314063849,13.805004314063849,13.5893011216566,13.675582398619499,13.934426229508196,12.726488352027609
USTC-NERCSLIP,main_track_sys1,dev,20090915_141204_LDC_120302,mixer6,13.602759980285855,15.21,1.48,0.0,0.24642681123706112,7.2449482503696405,20.404139970428783,20.404139970428783,20.10842779694431,20.35485460818137,20.847708230655495,18.531296205027108
USTC-NERCSLIP,main_track_sys1,dev,20090917_114202_LDC_120503,mixer6,9.491645929612513,13.420000000000002,2.07,0.0,0.0,4.159260575897619,13.579808034127266,13.579808034127266,13.544258798435834,13.544258798435834,13.650906505510132,12.975471027372912
USTC-NERCSLIP,main_track_sys1,dev,20090918_165654_LDC_120488,mixer6,7.338820301783265,10.17,0.94,0.0,0.06858710562413961,5.69272976680384,12.962962962962962,12.962962962962962,12.82578875171468,12.894375857338819,13.031550068587105,11.968449931412895
USTC-NERCSLIP,main_track_sys1,dev,20090921_185254_LDC_120562,mixer6,14.910226385636221,13.600000000000001,2.5,0.0,0.27322404371584597,8.50897736143638,23.302107728337237,23.302107728337237,22.911787665886028,23.185011709601874,23.4192037470726,21.662763466042154
USTC-NERCSLIP,main_track_sys1,dev,20090923_175046_LDC_120534,mixer6,11.88030370701206,15.509999999999998,2.06,0.0,0.22331397945511355,9.245198749441714,21.125502456453773,21.125502456453773,20.54488610987048,20.768200089325592,21.125502456453773,19.696292987941042
USTC-NERCSLIP,main_track_sys1,dev,20090925_160859_LDC_120503,mixer6,10.929853181076671,11.940000000000001,2.79,0.0,0.0,4.665579119086459,15.530179445350733,15.530179445350733,15.399673735725939,15.399673735725939,15.59543230016313,14.649265905383361
USTC-NERCSLIP,main_track_sys1,dev,20090930_165847_LDC_120488,mixer6,9.214002642007927,10.440000000000001,1.48,0.0,0.13210039630118686,7.661822985468955,16.77675033025099,16.77675033025099,16.545574636723913,16.6776750330251,16.875825627476882,15.852047556142669
USTC-NERCSLIP,main_track_sys1,dev,20091002_120908_LDC_120562,mixer6,10.618912975180647,13.54,6.74,0.0,0.1570845114671684,3.7700282752120646,14.326107445805844,14.326107445805844,14.137606032045241,14.29469054351241,14.388941250392712,13.289349670122528
USTC-NERCSLIP,main_track_sys1,dev,20091002_170608_LDC_120488,mixer6,9.232769830949286,13.74,3.96,0.0,0.03250975292587732,5.884265279583875,15.019505851755527,15.019505851755527,14.954486345903772,14.98699609882965,15.11703511053316,14.07672301690507
USTC-NERCSLIP,main_track_sys1,dev,20091005_150244_LDC_120534,mixer6,9.452054794520548,14.12,4.21,0.0,0.0,7.762557077625571,17.031963470319635,17.031963470319635,16.84931506849315,16.84931506849315,17.21461187214612,15.707762557077626
USTC-NERCSLIP,main_track_sys1,dev,20091006_153417_LDC_120590,mixer6,13.878326996197718,13.79,2.9,0.0,0.15842839036755763,6.5906210392902445,20.405576679340935,20.405576679340935,20.025348542458808,20.183776932826365,20.468948035487962,18.979721166032952
USTC-NERCSLIP,main_track_sys1,dev,20091007_114741_LDC_120601,mixer6,8.324941255454851,9.879999999999999,1.3,0.0,0.13427324605572188,5.270224907687144,13.528029540114131,13.528029540114131,13.39375629405841,13.528029540114131,13.595166163141995,12.722390063779793
USTC-NERCSLIP,main_track_sys1,dev,20091012_100152_LDC_120651,mixer6,6.6953097028285,8.53,1.38,0.0,0.10741138560687347,4.9051199427139265,11.528822055137844,11.528822055137844,11.421410669530971,11.528822055137844,11.600429645542427,10.991765127103474
USTC-NERCSLIP,main_track_sys1,dev,20091019_164856_LDC_120707,mixer6,12.274509803921568,14.2,2.48,0.039215686274509665,0.039215686274509665,7.921568627450981,20.07843137254902,20.03921568627451,19.92156862745098,19.96078431372549,20.19607843137255,18.19607843137255
USTC-NERCSLIP,main_track_sys1,dev,20091022_175644_LDC_120601,mixer6,11.11111111111111,12.7,2.6,0.0,0.06022282445046301,8.099969888587776,19.211080999698886,19.211080999698886,18.669075579644687,18.72929840409515,19.211080999698886,18.217404396266186
USTC-NERCSLIP,main_track_sys1,dev,20091022_185919_LDC_120718,mixer6,9.326599326599325,10.36,0.32,0.0,0.06734006734006925,7.508417508417512,16.5993265993266,16.5993265993266,16.666666666666664,16.734006734006734,16.835016835016837,15.589225589225588
USTC-NERCSLIP,main_track_sys1,dev,20091026_160525_LDC_120718,mixer6,10.882140274765003,12.83,1.63,0.0,0.1446131597975402,6.543745480838755,17.317425885755604,17.317425885755604,17.02819956616052,17.17281272595806,17.42588575560376,16.268980477223426
USTC-NERCSLIP,main_track_sys1,dev,20091027_153531_LDC_120651,mixer6,6.1258977608787495,5.81,0.0,0.0,0.0,4.224757076468102,10.350654837346852,10.350654837346852,10.350654837346852,10.350654837346852,10.350654837346852,10.181664554288128
USTC-NERCSLIP,main_track_sys1,dev,20091027_190406_LDC_120732,mixer6,10.37156704361874,13.81,2.41,0.0,0.12924071082390753,6.106623586429723,16.348949919224555,16.348949919224555,16.090468497576737,16.219709208400644,16.478190630048463,15.379644588045235
USTC-NERCSLIP,main_track_sys1,dev,20091028_131357_LDC_120718,mixer6,16.549295774647888,8.559999999999999,0.36,0.0,0.07824726134585447,4.929577464788732,21.439749608763695,21.439749608763695,21.16588419405321,21.244131455399064,21.47887323943662,20.070422535211268
USTC-NERCSLIP,main_track_sys1,dev,20091029_175951_LDC_120651,mixer6,10.278578290105669,8.24,1.52,0.0,0.03202049311559563,3.45821325648415,13.736791546589819,13.736791546589819,13.704771053474223,13.736791546589819,13.736791546589819,13.320525136087097
USTC-NERCSLIP,main_track_sys1,dev,20091104_101455_LDC_120782,mixer6,9.563066776586975,13.600000000000001,0.85,0.0,0.0,6.141797197032151,15.663643858202803,15.663643858202803,15.704863973619126,15.704863973619126,15.704863973619126,14.220939818631493
USTC-NERCSLIP,main_track_sys1,dev,20091106_161134_LDC_120795,mixer6,11.858974358974358,11.12,2.13,0.0,0.1201923076923066,6.129807692307693,17.98878205128205,17.98878205128205,17.868589743589745,17.98878205128205,17.98878205128205,16.38621794871795
USTC-NERCSLIP,main_track_sys1,dev,20091110_141534_LDC_120278,mixer6,14.195361911454674,11.959999999999999,2.56,0.0,0.035137034434296055,4.392129304286717,18.517217146872806,18.517217146872806,18.48208011243851,18.517217146872806,18.58749121574139,16.936050597329587
USTC-NERCSLIP,main_track_sys1,dev,20091111_112455_LDC_120707,mixer6,14.56,16.05,1.57,0.0,0.05333333333333101,7.999999999999998,22.346666666666668,22.346666666666668,22.186666666666667,22.24,22.56,20.533333333333335
USTC-NERCSLIP,main_track_sys1,dev,20091123_150807_LDC_120795,mixer6,8.830436824800376,11.459999999999999,3.99,0.0,0.04697040864255442,7.9379990605918245,16.486613433536874,16.486613433536874,16.345702207609207,16.39267261625176,16.7684358853922,14.983560356975106
USTC-NERCSLIP,main_track_sys1,dev,20091208_150037_LDC_120795,mixer6,8.295165394402035,9.94,0.52,0.0,0.1017811704834628,9.058524173027989,17.099236641221374,17.099236641221374,16.99745547073791,17.099236641221374,17.353689567430024,16.030534351145036
USTC-NERCSLIP,main_track_sys1,dev,20091208_175612_LDC_120788,mixer6,11.709689487467264,13.639999999999999,3.78,0.0,0.03741114852225991,6.584362139917696,18.069584736251404,18.069584736251404,18.144407033295924,18.181818181818183,18.29405162738496,16.610549943883278
USTC-NERCSLIP,main_track_sys1,dev,20091211_152444_LDC_120618,mixer6,10.819780949220046,13.25,2.78,0.0,0.03318951211417165,4.8456687686691,15.632260205774976,15.632260205774976,15.466312645204116,15.499502157318288,15.665449717889146,14.570195818121473
USTC-NERCSLIP,main_track_sys1,dev,20100127_140351_LDC_120855,mixer6,10.81519974017538,13.54,2.07,0.0,0.1299123091912957,5.034101981162717,15.751867489444624,15.751867489444624,15.524520948359857,15.654433257551153,15.849301721338097,14.81000324780773
USTC-NERCSLIP,main_track_sys1,dev,S02,chime6,26.489957194599935,27.0,235.78,0.1344528591812093,0.13170892327954675,10.147074964328834,34.01931730874767,33.88486444956646,33.92327955218966,34.05498847546921,36.63703215892877,30.443968828888156
USTC-NERCSLIP,main_track_sys1,dev,S09,chime6,29.879217364175247,29.2,62.81,0.13370771493515576,0.38329544948076943,10.629763337344563,38.40531265320676,38.2716049382716,36.36404153853011,36.74733698801088,40.50898070151981,35.17849979943843
USTC-NERCSLIP,main_track_sys1,dev,S26,dipco,20.316351684470007,18.09,5.47,0.16433853738702098,0.1437962202136447,10.517666392769105,29.457682826622843,29.293344289235822,29.60147904683648,29.745275267050125,30.83401807723911,26.31470829909614
USTC-NERCSLIP,main_track_sys1,dev,S28,dipco,38.1829268292683,30.4,45.22,0.3414634146341413,0.39024390243902474,12.829268292682926,46.41463414634146,46.07317073170732,45.463414634146346,45.85365853658537,51.01219512195122,41.02439024390244
USTC-NERCSLIP,main_track_sys1,dev,S29,dipco,28.630034808552956,19.18,37.05,0.13674788662356718,0.18647439085032147,12.431626056688216,39.24664346096469,39.109895574341124,39.283938339134764,39.470412729985085,41.06166086524117,34.733963202386875
USTC-NERCSLIP,main_track_sys1,dev,S33,dipco,21.44387317909169,19.24,25.27,0.0,0.1499571550985408,6.469580119965723,26.328191945158526,26.328191945158526,25.749785775492718,25.89974293059126,27.913453299057412,23.82176520994002
USTC-NERCSLIP,main_track_sys1,dev,S34,dipco,18.681318681318682,12.139999999999999,2.94,0.04777830864787447,0.04777830864787802,9.221213569039655,27.114190157668418,27.066411849020543,26.445293836598182,26.49307214524606,27.902532250358338,24.19971333014811
USTC-NERCSLIP,main_track_sys2,dev,20090714_134807_LDC_120290,mixer6,8.968219416630388,4.77,0.3,0.0,0.043535045711799114,4.788855028297778,13.670004353504572,13.670004353504572,13.582934262080975,13.626469307792775,13.757074444928167,12.929908576404006
USTC-NERCSLIP,main_track_sys2,dev,20090716_155120_LDC_120269,mixer6,22.56720939038243,16.71,1.13,0.22718667171526263,0.07572889057174947,1.9689511548655823,24.00605831124574,23.77887163953048,23.36236274138584,23.43809163195759,24.536160545248013,23.135176069670578
USTC-NERCSLIP,main_track_sys2,dev,20090717_113617_LDC_120278,mixer6,11.68289290681502,4.24,0.18,0.0,0.04636068613815425,2.132591562355124,13.815484469170144,13.815484469170144,13.76912378303199,13.815484469170144,13.815484469170144,13.39823829392675
USTC-NERCSLIP,main_track_sys2,dev,20090717_133033_LDC_120311,mixer6,9.13001912045889,6.03,0.18,0.0,0.047801147227533036,4.493307839388148,13.623326959847038,13.623326959847038,13.479923518164435,13.527724665391968,13.623326959847038,13.049713193116636
USTC-NERCSLIP,main_track_sys2,dev,20090722_115429_LDC_120271,mixer6,8.273517189270873,5.390000000000001,0.9,0.0,0.0,3.891197582168493,12.164714771439366,12.164714771439366,12.164714771439366,12.164714771439366,12.164714771439366,11.938043067623726
USTC-NERCSLIP,main_track_sys2,dev,20090722_154451_LDC_120225,mixer6,11.835657745947984,8.459999999999999,0.43,0.0,0.0,4.787033546928008,16.62269129287599,16.62269129287599,16.50961176027139,16.50961176027139,16.62269129287599,15.604975499434603
USTC-NERCSLIP,main_track_sys2,dev,20090723_111806_LDC_120290,mixer6,10.283224400871461,4.96,0.27,0.0,0.04357298474945459,3.137254901960784,13.420479302832245,13.420479302832245,13.28976034858388,13.333333333333334,13.420479302832245,12.854030501089325
USTC-NERCSLIP,main_track_sys2,dev,20090729_155715_LDC_120311,mixer6,14.204081632653063,6.569999999999999,0.36,0.0,0.04081632653061007,4.734693877551019,18.93877551020408,18.93877551020408,18.775510204081634,18.816326530612244,18.93877551020408,18.0
USTC-NERCSLIP,main_track_sys2,dev,20090803_111429_LDC_120225,mixer6,14.157973174366617,7.57,3.67,0.0,0.0745156482861411,3.576751117734723,17.58569299552906,17.58569299552906,17.51117734724292,17.58569299552906,17.73472429210134,16.46795827123696
USTC-NERCSLIP,main_track_sys2,dev,20090803_120934_LDC_120271,mixer6,13.362831858407079,6.74,0.0,0.0,0.044247787610622424,5.575221238938054,18.938053097345133,18.938053097345133,18.539823008849556,18.58407079646018,18.938053097345133,17.699115044247787
USTC-NERCSLIP,main_track_sys2,dev,20090804_165853_LDC_120269,mixer6,10.048622366288493,10.03,1.08,0.0,0.0810372771474892,4.983792544570504,14.991896272285251,14.991896272285251,14.870340356564018,14.951377633711507,15.032414910858996,14.141004862236628
USTC-NERCSLIP,main_track_sys2,dev,20090805_110532_LDC_120225,mixer6,14.585152838427948,7.53,1.24,0.0,0.0,4.148471615720521,18.602620087336245,18.602620087336245,18.602620087336245,18.602620087336245,18.73362445414847,17.64192139737991
USTC-NERCSLIP,main_track_sys2,dev,20090805_115917_LDC_120290,mixer6,16.793893129770993,11.67,2.57,0.0,0.04017677782242046,4.218561671353957,21.01245480112495,21.01245480112495,20.932101245480112,20.972278023302533,21.01245480112495,20.08838891120932
USTC-NERCSLIP,main_track_sys2,dev,20090807_143559_LDC_120338,mixer6,17.94871794871795,13.51,1.56,0.0,0.1530807500956719,7.041714504401071,24.99043245311902,24.99043245311902,24.492920015308076,24.64600076540375,24.99043245311902,22.770761576731726
USTC-NERCSLIP,main_track_sys2,dev,20090811_150119_LDC_120354,mixer6,43.47173586793397,18.93,64.92,0.0,0.7503751875937965,0.30015007503751434,17.008504252126063,17.008504252126063,17.058529264632316,17.808904452226113,43.77188594297149,19.809904952476238
USTC-NERCSLIP,main_track_sys2,dev,20090811_170402_LDC_120269,mixer6,13.300114986584898,8.9,0.77,0.0,0.07665772326561893,4.3311613645074765,17.59294748945956,17.59294748945956,17.3246454580299,17.401303181295518,17.631276351092374,16.443081640475278
USTC-NERCSLIP,main_track_sys2,dev,20090812_145955_LDC_120271,mixer6,12.389770723104055,7.01,0.16,0.0,0.13227513227512944,6.393298059964726,18.78306878306878,18.78306878306878,18.474426807760143,18.606701940035272,18.78306878306878,17.416225749559082
USTC-NERCSLIP,main_track_sys2,dev,20090814_111319_LDC_120278,mixer6,14.571092831962398,5.7700000000000005,3.18,0.0,0.03916960438699846,3.446925186055621,17.97884841363102,17.97884841363102,17.54798276537407,17.587152369761068,18.01801801801802,16.92126909518214
USTC-NERCSLIP,main_track_sys2,dev,20090826_100144_LDC_120354,mixer6,6.629055007052186,5.96,1.1,0.0,0.047014574518101426,4.654442877291961,11.283497884344147,11.283497884344147,11.189468735307946,11.236483309826047,11.283497884344147,10.90738128819934
USTC-NERCSLIP,main_track_sys2,dev,20090826_150144_LDC_120338,mixer6,15.236818588025022,13.38,1.36,0.0,0.04468275245755038,4.91510277033065,20.10723860589812,20.10723860589812,19.749776586237715,19.794459338695265,20.151921358355672,18.63270777479893
USTC-NERCSLIP,main_track_sys2,dev,20090828_090157_LDC_120217,mixer6,11.211498973305954,10.74,1.18,0.0,0.12320328542094394,5.1334702258726885,16.2217659137577,16.2217659137577,15.97535934291581,16.098562628336754,16.344969199178642,14.62012320328542
USTC-NERCSLIP,main_track_sys2,dev,20090901_104119_LDC_120454,mixer6,15.18987341772152,10.8,1.53,0.0,0.04868549172346803,5.014605647517039,20.20447906523856,20.20447906523856,20.058422590068158,20.107108081791626,20.20447906523856,19.230769230769234
USTC-NERCSLIP,main_track_sys2,dev,20090901_144456_LDC_120302,mixer6,9.99425617461229,6.36,0.18,0.0,0.05743825387708412,4.250430786904079,14.24468696151637,14.24468696151637,14.01493394600804,14.072372199885125,14.24468696151637,13.153360137851811
USTC-NERCSLIP,main_track_sys2,dev,20090904_090947_LDC_120217,mixer6,12.07912457912458,8.6,0.59,0.0,0.21043771043771287,5.892255892255891,17.97138047138047,17.97138047138047,17.466329966329965,17.67676767676768,17.97138047138047,16.96127946127946
USTC-NERCSLIP,main_track_sys2,dev,20090908_150729_LDC_120338,mixer6,14.800175669740886,10.45,3.27,0.0,0.0439174352217826,4.962670180061485,19.76284584980237,19.76284584980237,19.45542380324989,19.499341238471672,19.76284584980237,18.357487922705314
USTC-NERCSLIP,main_track_sys2,dev,20090909_091127_LDC_120454,mixer6,13.811854268624252,12.61,1.96,0.0,0.10875475802066603,3.7520391517128893,17.400761283306146,17.400761283306146,17.346383904295813,17.45513866231648,17.56389342033714,16.204458945078848
USTC-NERCSLIP,main_track_sys2,dev,20090910_090618_LDC_120302,mixer6,9.125269978401727,8.200000000000001,0.88,0.0,0.1079913606911429,4.535637149028078,13.660907127429805,13.660907127429805,13.390928725701945,13.498920086393088,13.660907127429805,12.473002159827214
USTC-NERCSLIP,main_track_sys2,dev,20090911_110038_LDC_120454,mixer6,11.308724832214766,13.950000000000001,5.05,0.0,0.0,3.1879194630872476,14.496644295302014,14.496644295302014,14.395973154362416,14.395973154362416,14.496644295302014,13.389261744966444
USTC-NERCSLIP,main_track_sys2,dev,20090914_125705_LDC_120354,mixer6,8.800690250215704,7.17,0.75,0.0,0.043140638481448335,4.357204486626401,13.157894736842104,13.157894736842104,13.028472821397758,13.071613459879206,13.157894736842104,12.251941328731665
USTC-NERCSLIP,main_track_sys2,dev,20090915_141204_LDC_120302,mixer6,13.750616067028092,11.91,1.57,0.0,0.14785608674224093,4.337111877772303,17.939871858058158,17.939871858058158,17.44701823558403,17.59487432232627,18.087727944800395,16.609167077378018
USTC-NERCSLIP,main_track_sys2,dev,20090917_114202_LDC_120503,mixer6,9.136153572698188,11.469999999999999,0.84,0.0,0.0,3.661571276217561,12.726626377532883,12.726626377532883,12.69107714184145,12.69107714184145,12.797724848915749,12.051190899395662
USTC-NERCSLIP,main_track_sys2,dev,20090918_165654_LDC_120488,mixer6,7.510288065843622,9.25,0.96,0.0,0.0,4.6639231824417005,12.10562414266118,12.10562414266118,12.071330589849108,12.071330589849108,12.174211248285323,11.248285322359397
USTC-NERCSLIP,main_track_sys2,dev,20090921_185254_LDC_120562,mixer6,14.519906323185012,9.1,0.91,0.0,0.11709601873536002,4.488680718188913,18.852459016393443,18.852459016393443,18.735362997658083,18.852459016393443,19.008587041373925,17.837626854020296
USTC-NERCSLIP,main_track_sys2,dev,20090923_175046_LDC_120534,mixer6,10.361768646717284,12.520000000000001,1.77,0.0,0.17865118356409226,7.190710138454669,17.552478785171953,17.552478785171953,17.19517641804377,17.37382760160786,17.552478785171953,16.74854845913354
USTC-NERCSLIP,main_track_sys2,dev,20090925_160859_LDC_120503,mixer6,11.451876019575856,11.020000000000001,1.42,0.0,0.09787928221859588,4.241435562805874,15.69331158238173,15.69331158238173,15.497553017944535,15.59543230016313,15.69331158238173,14.616639477977161
USTC-NERCSLIP,main_track_sys2,dev,20090930_165847_LDC_120488,mixer6,9.41215323645971,7.21,1.04,0.0,0.06605019815059343,5.284015852047556,14.630118890356671,14.630118890356671,14.597093791281374,14.663143989431967,14.696169088507267,13.903566710700133
USTC-NERCSLIP,main_track_sys2,dev,20091002_120908_LDC_120562,mixer6,10.524662268300347,9.030000000000001,2.06,0.0,0.03141690229343297,3.487276154571159,14.011938422871506,14.011938422871506,13.949104618284638,13.98052152057807,14.011938422871506,13.289349670122528
USTC-NERCSLIP,main_track_sys2,dev,20091002_170608_LDC_120488,mixer6,8.615084525357606,8.5,0.22,0.0,0.0,3.413524057217167,12.028608582574773,12.028608582574773,11.898569570871262,11.898569570871262,12.028608582574773,11.34590377113134
USTC-NERCSLIP,main_track_sys2,dev,20091005_150244_LDC_120534,mixer6,9.680365296803654,8.33,2.77,0.0,0.04566210045662267,4.520547945205479,14.200913242009133,14.200913242009133,13.926940639269406,13.972602739726028,14.200913242009133,13.150684931506849
USTC-NERCSLIP,main_track_sys2,dev,20091006_153417_LDC_120590,mixer6,13.561470215462613,11.08,2.22,0.0,0.2534854245880851,5.449936628643851,19.011406844106464,19.011406844106464,18.314321926489228,18.567807351077313,19.011406844106464,17.680608365019012
USTC-NERCSLIP,main_track_sys2,dev,20091007_114741_LDC_120601,mixer6,7.754279959718026,6.1899999999999995,0.26,0.0,0.0,4.431017119838872,12.185297079556898,12.185297079556898,12.151728768042966,12.151728768042966,12.185297079556898,11.413225914736488
USTC-NERCSLIP,main_track_sys2,dev,20091012_100152_LDC_120651,mixer6,6.6953097028285,5.43,2.15,0.0,0.07160759040458231,3.544575725026852,10.239885427855352,10.239885427855352,10.060866451843896,10.132474042248479,10.239885427855352,9.631220909416397
USTC-NERCSLIP,main_track_sys2,dev,20091019_164856_LDC_120707,mixer6,11.215686274509803,9.24,0.34,0.0,0.19607843137254832,6.5882352941176485,17.725490196078432,17.725490196078432,17.49019607843137,17.68627450980392,17.80392156862745,16.627450980392155
USTC-NERCSLIP,main_track_sys2,dev,20091022_175644_LDC_120601,mixer6,10.870219813309244,8.99,1.44,0.0,0.09033423667570162,5.811502559470039,16.681722372779284,16.681722372779284,16.47094248720265,16.56127672387835,16.681722372779284,15.808491418247517
USTC-NERCSLIP,main_track_sys2,dev,20091022_185919_LDC_120718,mixer6,9.326599326599325,8.38,0.11,0.0,0.0673400673400657,5.286195286195289,14.612794612794614,14.612794612794614,14.47811447811448,14.545454545454545,14.612794612794614,13.56902356902357
USTC-NERCSLIP,main_track_sys2,dev,20091026_160525_LDC_120718,mixer6,11.966738973246565,9.82,1.25,0.0,0.03615328994938949,4.48300795372379,16.449746926970356,16.449746926970356,16.413593637020966,16.449746926970356,16.449746926970356,15.61822125813449
USTC-NERCSLIP,main_track_sys2,dev,20091027_153531_LDC_120651,mixer6,6.2103929024081115,4.71,0.03,0.0,0.0,3.760033798056611,9.970426700464722,9.970426700464722,9.970426700464722,9.970426700464722,9.970426700464722,9.928179129700041
USTC-NERCSLIP,main_track_sys2,dev,20091027_190406_LDC_120732,mixer6,10.759289176090467,11.77,1.23,0.0,0.06462035541195554,4.5880452342487885,15.347334410339256,15.347334410339256,15.121163166397414,15.18578352180937,15.347334410339256,14.539579967689823
USTC-NERCSLIP,main_track_sys2,dev,20091028_131357_LDC_120718,mixer6,15.766823161189357,6.7299999999999995,0.35,0.0,0.27386541471048886,3.051643192488264,18.779342723004692,18.779342723004692,18.192488262910796,18.466353677621285,18.81846635367762,17.52738654147105
USTC-NERCSLIP,main_track_sys2,dev,20091029_175951_LDC_120651,mixer6,10.342619276336855,5.9799999999999995,1.3,0.0,0.0640409862311877,2.5936599423631126,12.936279218699967,12.936279218699967,12.87223823246878,12.936279218699967,12.936279218699967,12.808197246237594
USTC-NERCSLIP,main_track_sys2,dev,20091104_101455_LDC_120782,mixer6,8.697444352844188,10.65,0.2,0.0,0.08244023083264729,4.32811211871393,13.025556471558119,13.025556471558119,12.860676009892828,12.943116240725475,13.025556471558119,11.871393239901073
USTC-NERCSLIP,main_track_sys2,dev,20091106_161134_LDC_120795,mixer6,11.137820512820513,6.12,0.46,0.0,0.0400641025641022,4.567307692307692,15.665064102564102,15.665064102564102,15.544871794871796,15.584935897435898,15.705128205128204,14.783653846153847
USTC-NERCSLIP,main_track_sys2,dev,20091110_141534_LDC_120278,mixer6,13.106113843991569,7.55,1.89,0.0,0.10541110330288461,3.548840477863667,16.61981728742094,16.61981728742094,16.408995080815178,16.514406184118062,16.654954321855236,15.635980323260718
USTC-NERCSLIP,main_track_sys2,dev,20091111_112455_LDC_120707,mixer6,14.399999999999999,11.5,0.81,0.0,0.053333333333334565,6.346666666666668,20.48,20.48,20.106666666666666,20.16,20.746666666666666,18.986666666666665
USTC-NERCSLIP,main_track_sys2,dev,20091123_150807_LDC_120795,mixer6,9.065288868013152,8.0,1.83,0.046970408642556194,0.0,6.247064349459841,15.359323626115549,15.312353217472992,14.889619539689997,14.889619539689997,15.312353217472992,13.950211366838891
USTC-NERCSLIP,main_track_sys2,dev,20091208_150037_LDC_120795,mixer6,9.007633587786259,6.4,0.17,0.0,0.0,5.29262086513995,14.198473282442748,14.198473282442748,14.096692111959289,14.096692111959289,14.30025445292621,13.129770992366414
USTC-NERCSLIP,main_track_sys2,dev,20091208_175612_LDC_120788,mixer6,11.298166853722408,9.43,2.3,0.0,0.0,4.339693228582119,15.637860082304528,15.637860082304528,15.56303778526001,15.56303778526001,15.637860082304528,14.291058735503178
USTC-NERCSLIP,main_track_sys2,dev,20091211_152444_LDC_120618,mixer6,10.487885828078328,10.52,1.51,0.0,0.0663790242283433,5.575838035180881,16.030534351145036,16.030534351145036,15.831397278460008,15.897776302688351,16.06372386325921,14.935280451377364
USTC-NERCSLIP,main_track_sys2,dev,20100127_140351_LDC_120855,mixer6,10.685287430984086,12.15,1.19,0.0,0.06495615459564874,4.384540435206235,14.972393634296848,14.972393634296848,14.842481325105553,14.907437479701201,15.069827866190321,14.030529392659954
USTC-NERCSLIP,main_track_sys2,dev,S02,chime6,28.122599056086052,26.32,233.02,0.10152562836132262,0.14817253868950075,8.887608385468113,34.757436066293494,34.65591043793217,34.10986719350236,34.25803973219186,37.010207441554165,31.064098342662717
USTC-NERCSLIP,main_track_sys2,dev,S09,chime6,29.406783438071045,24.759999999999998,160.68,0.12033694344163592,0.31198466818201354,8.477069126888615,35.12947363729554,35.009136693853904,32.789588625930385,33.1015732941124,37.88385256495966,31.265320675669656
USTC-NERCSLIP,main_track_sys2,dev,S26,dipco,20.912078882497944,5.59,3.84,0.10271158586688856,0.1232539030402684,6.943303204601477,27.44453574363188,27.341824157764993,26.602300739523415,26.725554642563683,27.85538208709942,24.34264585045193
USTC-NERCSLIP,main_track_sys2,dev,S28,dipco,39.707317073170735,22.58,48.22,0.09756097560975263,0.7439024390243958,9.097560975609753,46.329268292682926,46.23170731707317,43.20731707317073,43.951219512195124,48.80487804878049,40.1219512195122
USTC-NERCSLIP,main_track_sys2,dev,S29,dipco,29.960218796618598,17.4,33.1,0.024863252113370038,0.28592739930383004,10.330681253107905,39.308801591248134,39.283938339134764,38.040775733465935,38.326703132769765,40.2909000497265,34.90800596718051
USTC-NERCSLIP,main_track_sys2,dev,S33,dipco,22.643530419880033,12.790000000000001,17.62,0.06426735218508739,0.10711225364181587,5.998286203941731,27.892030848329046,27.82776349614396,26.606683804627252,26.713796058269068,28.641816623821764,25.107112253641816
USTC-NERCSLIP,main_track_sys2,dev,S34,dipco,20.04300047778309,8.62,4.26,0.0,0.09555661729574538,7.04730052556139,26.49307214524606,26.49307214524606,25.346392737697087,25.441949354992833,27.09030100334448,23.698041089345438
University of Cambridge,sys1,dev,20090714_134807_LDC_120290,mixer6,13.800609490639964,9.04,7.72,0.0,0.043535045711799114,0.17414018284719468,13.974749673487159,13.974749673487159,13.844144536351763,13.887679582063562,13.974749673487159,13.800609490639964
University of Cambridge,sys1,dev,20090716_155120_LDC_120269,mixer6,30.026505111700114,21.67,8.87,0.07572889057175303,0.22718667171526263,2.7262400605831125,32.07118515713745,31.995456266565697,31.313896251419916,31.54108292313518,32.75274517228323,31.38962514199167
University of Cambridge,sys1,dev,20090717_113617_LDC_120278,mixer6,17.431617987946222,8.68,9.64,0.0,0.2318034306907748,0.2318034306907748,16.36532220676866,16.36532220676866,16.040797403801577,16.27260083449235,17.663421418636997,15.948076031525266
University of Cambridge,sys1,dev,20090717_133033_LDC_120311,mixer6,18.78585086042065,12.11,10.78,0.0,0.04780114722753481,0.38240917782026784,17.590822179732314,17.590822179732314,17.304015296367112,17.351816443594647,19.168260038240916,16.921606118546844
University of Cambridge,sys1,dev,20090722_115429_LDC_120271,mixer6,14.733660748016622,9.520000000000001,5.15,0.0,0.15111446921042848,1.2466943709860239,15.942576501700037,15.942576501700037,15.640347563279184,15.791462032489612,15.980355119002645,15.640347563279184
University of Cambridge,sys1,dev,20090722_154451_LDC_120225,mixer6,16.92423671315492,11.790000000000001,8.73,0.0,0.11307953260459769,0.6784771956275932,17.52732755371278,17.52732755371278,17.451941198643045,17.565020731247643,17.602713908782512,16.961929890689788
University of Cambridge,sys1,dev,20090723_111806_LDC_120290,mixer6,13.4640522875817,9.34,3.21,0.0,0.17429193899782192,0.2178649237472765,13.681917211328976,13.681917211328976,13.4640522875817,13.638344226579521,13.681917211328976,13.333333333333334
University of Cambridge,sys1,dev,20090729_155715_LDC_120311,mixer6,22.448979591836736,15.86,15.6,0.0,0.04081632653061007,0.12244897959183376,21.346938775510203,21.346938775510203,21.836734693877553,21.877551020408163,22.57142857142857,20.612244897959183
University of Cambridge,sys1,dev,20090803_111429_LDC_120225,mixer6,21.535022354694487,13.15,10.83,0.0,0.3353204172876296,0.4470938897168395,21.833084947839048,21.833084947839048,21.050670640834575,21.385991058122205,21.982116244411326,20.789865871833086
University of Cambridge,sys1,dev,20090803_120934_LDC_120271,mixer6,21.8141592920354,16.79,15.1,0.0,0.044247787610622424,0.13274336283185662,20.61946902654867,20.61946902654867,20.088495575221238,20.13274336283186,21.946902654867255,19.734513274336283
University of Cambridge,sys1,dev,20090804_165853_LDC_120269,mixer6,23.946515397082656,23.13,14.45,0.0,0.44570502431118086,0.8914100486223688,23.014586709886547,23.014586709886547,22.042139384116695,22.487844408427875,24.837925445705025,21.961102106969204
University of Cambridge,sys1,dev,20090805_110532_LDC_120225,mixer6,21.528384279475983,12.47,4.5,0.0,0.04366812227074135,0.17467248908296895,21.65938864628821,21.65938864628821,21.65938864628821,21.70305676855895,21.70305676855895,21.48471615720524
University of Cambridge,sys1,dev,20090805_115917_LDC_120290,mixer6,22.74005624748895,17.599999999999998,12.21,0.0,0.04017677782242046,1.2053033346725606,23.94535958216151,23.94535958216151,23.744475693049417,23.784652470871837,23.94535958216151,23.34270791482523
University of Cambridge,sys1,dev,20090807_143559_LDC_120338,mixer6,28.89399158055874,25.779999999999998,13.25,0.0,0.19135093761959254,0.49751243781095056,28.31993876769996,28.31993876769996,26.865671641791046,27.05702257941064,29.39150401836969,25.985457328740914
University of Cambridge,sys1,dev,20090811_150119_LDC_120354,mixer6,20.910455227613806,11.86,9.63,0.0,0.3001500750375179,0.0,20.810405202601302,20.810405202601302,18.409204602301152,18.70935467733867,20.910455227613806,18.10905452726363
University of Cambridge,sys1,dev,20090811_170402_LDC_120269,mixer6,27.520122652357227,23.799999999999997,23.75,0.0,0.3832886163280911,1.149865848984284,24.377155998466847,24.377155998466847,23.802223073974705,24.185511690302796,28.66998850134151,23.457263319279416
University of Cambridge,sys1,dev,20090812_145955_LDC_120271,mixer6,20.502645502645503,15.629999999999999,18.63,0.0,0.17636684303350947,0.3968253968253954,19.31216931216931,19.31216931216931,19.00352733686067,19.17989417989418,20.8994708994709,18.51851851851852
University of Cambridge,sys1,dev,20090814_111319_LDC_120278,mixer6,22.483352918135527,11.91,24.71,0.0,0.07833920877399336,0.6267136701919291,21.151586368977675,21.151586368977675,20.407363885624754,20.485703094398747,23.110066588327456,20.015667841754798
University of Cambridge,sys1,dev,20090826_100144_LDC_120354,mixer6,15.467795016455103,13.79,14.8,0.0,0.18805829807240215,0.2350728725905018,15.2797367183827,15.2797367183827,14.856605547719791,15.044663845792194,15.702867889045605,14.762576398683592
University of Cambridge,sys1,dev,20090826_150144_LDC_120338,mixer6,23.50312779267203,22.259999999999998,4.55,0.0,0.3574620196604137,0.9383378016085793,24.218051831992852,24.218051831992852,23.54781054512958,23.905272564789993,24.441465594280608,23.324396782841823
University of Cambridge,sys1,dev,20090828_090157_LDC_120217,mixer6,17.864476386036962,17.37,8.44,0.0,0.16427104722792762,0.6160164271047215,18.069815195071868,18.069815195071868,17.864476386036962,18.02874743326489,18.480492813141684,17.166324435318277
University of Cambridge,sys1,dev,20090901_104119_LDC_120454,mixer6,22.054527750730283,21.62,7.03,0.0,0.24342745861733306,0.04868549172346448,21.81110029211295,21.81110029211295,21.470301850048685,21.713729308666018,22.103213242453748,21.470301850048685
University of Cambridge,sys1,dev,20090901_144456_LDC_120302,mixer6,17.46122917863297,13.83,6.08,0.0,0.22975301550832583,0.05743825387708412,17.40379092475589,17.40379092475589,16.82940838598507,17.059161401493395,17.518667432510053,16.599655370476736
University of Cambridge,sys1,dev,20090904_090947_LDC_120217,mixer6,21.085858585858585,17.49,4.99,0.0,0.16835016835016958,0.7996632996633011,21.885521885521886,21.885521885521886,21.170033670033668,21.338383838383837,21.885521885521886,20.833333333333336
University of Cambridge,sys1,dev,20090908_150729_LDC_120338,mixer6,23.715415019762844,22.13,9.69,0.0,0.17566974088713394,0.3074220465524853,23.847167325428195,23.847167325428195,23.232323232323232,23.407992973210366,24.02283706631533,22.837066315327185
University of Cambridge,sys1,dev,20090909_091127_LDC_120454,mixer6,23.3278955954323,21.310000000000002,6.91,0.0,0.271886895051658,0.054377379010333016,23.219140837411636,23.219140837411636,22.566612289287658,22.838499184339316,23.382272974442632,22.240348015225667
University of Cambridge,sys1,dev,20090910_090618_LDC_120302,mixer6,15.928725701943844,16.619999999999997,6.77,0.0,0.21598272138229113,0.10799136069114468,15.928725701943844,15.928725701943844,15.496760259179265,15.712742980561556,16.036717062634988,14.956803455723541
University of Cambridge,sys1,dev,20090911_110038_LDC_120454,mixer6,25.100671140939596,29.160000000000004,11.66,0.0,0.13422818791946511,0.2013422818791959,25.13422818791946,25.13422818791946,24.865771812080535,25.0,25.302013422818792,24.36241610738255
University of Cambridge,sys1,dev,20090914_125705_LDC_120354,mixer6,14.279551337359791,12.78,4.6,0.0,0.12942191544434856,0.25884383088870067,14.365832614322693,14.365832614322693,13.977566867989646,14.106988783433994,14.538395168248492,13.459879206212252
University of Cambridge,sys1,dev,20090915_141204_LDC_120302,mixer6,20.206998521439132,20.73,10.85,0.0,0.3449975357318884,0.8871365204534278,20.946278955150323,20.946278955150323,19.862000985707244,20.206998521439132,21.09413504189256,19.76343026121242
University of Cambridge,sys1,dev,20090917_114202_LDC_120503,mixer6,21.009598293636685,26.369999999999997,8.41,0.0,0.035549235691430425,0.14219694276573236,20.938499822253824,20.938499822253824,20.583007465339495,20.618556701030926,21.151795236402418,20.263064344116604
University of Cambridge,sys1,dev,20090918_165654_LDC_120488,mixer6,13.408779149519889,16.939999999999998,4.22,0.0,0.10288065843621652,0.24005486968450107,13.614540466392318,13.614540466392318,13.237311385459533,13.34019204389575,13.64883401920439,13.031550068587105
University of Cambridge,sys1,dev,20090921_185254_LDC_120562,mixer6,23.4192037470726,19.1,9.04,0.0,0.4683840749414543,0.27322404371584597,23.575331772053083,23.575331772053083,22.6775956284153,23.145979703356755,23.692427790788447,22.75565964090554
University of Cambridge,sys1,dev,20090923_175046_LDC_120534,mixer6,19.24966502903082,23.16,10.08,0.0,0.13398838767306742,1.1612326931665926,20.23224653863332,20.23224653863332,19.785618579723092,19.91960696739616,20.41089772219741,19.696292987941042
University of Cambridge,sys1,dev,20090925_160859_LDC_120503,mixer6,18.336052202283852,21.55,4.31,0.0,0.03262642740619981,0.35889070146818725,18.66231647634584,18.66231647634584,18.36867862969005,18.40130505709625,18.69494290375204,17.814029363784666
University of Cambridge,sys1,dev,20090930_165847_LDC_120488,mixer6,16.380449141347427,16.49,11.0,0.0,0.09907529722588748,0.2642007926023737,16.57859973579921,16.57859973579921,16.380449141347427,16.479524438573314,16.6446499339498,16.380449141347427
University of Cambridge,sys1,dev,20091002_120908_LDC_120562,mixer6,17.279296261388627,17.740000000000002,14.16,0.0,0.09425070688030246,0.3770028275212063,17.530631479736098,17.530631479736098,17.185045554508324,17.279296261388627,17.656299088909833,16.682375117813383
University of Cambridge,sys1,dev,20091002_170608_LDC_120488,mixer6,14.011703511053316,15.0,4.61,0.0,0.03250975292587732,0.3576072821846559,14.336801040312094,14.336801040312094,14.044213263979193,14.07672301690507,14.369310793237972,13.784135240572171
University of Cambridge,sys1,dev,20091005_150244_LDC_120534,mixer6,19.63470319634703,20.52,13.29,0.0,0.04566210045661734,0.045662100456624444,19.63470319634703,19.63470319634703,19.360730593607308,19.406392694063925,19.680365296803654,18.995433789954337
University of Cambridge,sys1,dev,20091006_153417_LDC_120590,mixer6,23.35234474017744,20.45,16.58,0.0,0.34854245880861967,0.22179974651457357,23.193916349809886,23.193916349809886,22.17997465145754,22.52851711026616,23.574144486692013,21.736375158428388
University of Cambridge,sys1,dev,20091007_114741_LDC_120601,mixer6,15.172876804296745,14.21,4.03,0.0,0.26854649211144554,0.06713662302786005,14.870762000671366,14.870762000671366,14.065122524337026,14.333669016448471,15.240013427324605,14.266532393420611
University of Cambridge,sys1,dev,20091012_100152_LDC_120651,mixer6,12.746151092015753,10.84,6.82,0.0,0.07160759040458231,1.5753669889008233,14.249910490511994,14.249910490511994,13.963480128893663,14.035087719298245,14.321518080916576,13.569638381668456
University of Cambridge,sys1,dev,20091019_164856_LDC_120707,mixer6,21.568627450980394,19.91,13.88,0.0,0.1568627450980351,0.6666666666666643,21.254901960784313,21.254901960784313,20.666666666666668,20.823529411764703,22.235294117647058,20.47058823529412
University of Cambridge,sys1,dev,20091022_175644_LDC_120601,mixer6,19.51219512195122,16.89,6.49,0.0,0.12044564890093312,0.15055706112616818,19.271303824149353,19.271303824149353,18.638964167419452,18.759409816320385,19.662752183077387,18.428184281842817
University of Cambridge,sys1,dev,20091022_185919_LDC_120718,mixer6,16.902356902356903,17.49,3.85,0.0,0.06734006734006925,0.26936026936026636,16.969696969696972,16.969696969696972,16.4983164983165,16.565656565656568,17.17171717171717,15.622895622895621
University of Cambridge,sys1,dev,20091026_160525_LDC_120718,mixer6,17.245119305856832,16.830000000000002,6.43,0.0,0.28922631959508394,0.253073029645698,17.49819233550253,17.49819233550253,17.100506146059292,17.389732465654376,17.49819233550253,16.702819956616054
University of Cambridge,sys1,dev,20091027_153531_LDC_120651,mixer6,10.477397549640896,7.16,0.62,0.0,0.0,0.42247570764681086,10.899873257287707,10.899873257287707,10.857625686523024,10.857625686523024,10.899873257287707,10.688635403464302
University of Cambridge,sys1,dev,20091027_190406_LDC_120732,mixer6,20.613893376413568,21.62,6.21,0.0,0.2907915993537955,0.9369951534733438,21.32471728594507,21.32471728594507,20.775444264943456,21.06623586429725,21.55088852988691,20.323101777059772
University of Cambridge,sys1,dev,20091028_131357_LDC_120718,mixer6,63.22378716744914,36.21,185.89,0.0,0.2347417840375563,0.15649452269170894,22.339593114241,22.339593114241,25.078247261345854,25.31298904538341,63.38028169014085,21.12676056338028
University of Cambridge,sys1,dev,20091029_175951_LDC_120651,mixer6,16.554594940762087,11.5,7.44,0.0,0.16010246557797103,0.9926352865834147,17.483189241114314,17.483189241114314,17.195004803073967,17.35510726865194,17.5472302273455,17.002881844380404
University of Cambridge,sys1,dev,20091104_101455_LDC_120782,mixer6,13.68507831821929,15.870000000000001,7.45,0.0,0.20610057708161378,0.5358615004122029,14.138499587798844,14.138499587798844,13.93239901071723,14.138499587798844,14.220939818631493,13.767518549051939
University of Cambridge,sys1,dev,20091106_161134_LDC_120795,mixer6,17.467948717948715,12.94,6.81,0.0,0.1602564102564088,0.3205128205128247,17.628205128205128,17.628205128205128,17.1875,17.34775641025641,17.78846153846154,17.02724358974359
University of Cambridge,sys1,dev,20091110_141534_LDC_120278,mixer6,22.944483485593818,16.57,15.36,0.0,0.10541110330288461,0.17568517217146962,22.839072382290933,22.839072382290933,22.030920590302177,22.13633169360506,23.120168657765287,21.082220660576247
University of Cambridge,sys1,dev,20091111_112455_LDC_120707,mixer6,21.759999999999998,20.0,8.13,0.0,0.3733333333333313,0.5866666666666696,22.24,22.24,21.706666666666667,22.08,22.346666666666668,21.44
University of Cambridge,sys1,dev,20091123_150807_LDC_120795,mixer6,15.406294034758103,16.16,9.22,0.0,0.046970408642556194,0.04697040864255442,15.453264443400657,15.453264443400657,15.265382808830436,15.312353217472992,15.453264443400657,15.171441991545326
University of Cambridge,sys1,dev,20091208_150037_LDC_120795,mixer6,17.302798982188293,13.83,3.85,0.0,0.1526717557251942,0.1017811704834628,16.99745547073791,16.99745547073791,16.6412213740458,16.793893129770993,17.404580152671755,16.48854961832061
University of Cambridge,sys1,dev,20091208_175612_LDC_120788,mixer6,21.174710063598955,22.39,19.97,0.0,0.07482229704451981,1.0475121586232667,22.035166479610922,22.035166479610922,21.773288439955106,21.848110736999626,22.22222222222222,20.950243172465395
University of Cambridge,sys1,dev,20091211_152444_LDC_120618,mixer6,19.449054098904746,20.86,7.31,0.03318951211416987,0.1327580484566866,0.4978426817125765,19.913707268503153,19.880517756388983,19.615001659475606,19.747759707932293,19.946896780617323,19.515433123133093
University of Cambridge,sys1,dev,20100127_140351_LDC_120855,mixer6,35.27119194543683,29.84,76.38,0.0,0.1623903864891183,0.3247807729782366,24.32607989607015,24.32607989607015,24.13121143228321,24.293601818772327,35.59597271841507,22.50730756739201
University of Cambridge,sys1,dev,S02,chime6,45.30238173636264,40.64,335.78,0.005487871803310895,0.1399407309845202,1.2759301942706571,44.723411261112936,44.717923389309625,44.506640324882014,44.646581055866534,46.5783119306333,43.45845681044891
University of Cambridge,sys1,dev,S09,chime6,43.02714266613184,35.65,274.56,0.017827695324683646,0.20947542006507547,2.281945001559926,42.65276106431341,42.634933368988726,41.33796853411775,41.547443954182825,45.30908766769176,40.81650844587066
University of Cambridge,sys1,dev,S26,dipco,52.01314708299096,30.85,232.25,0.0,0.14379622021363758,2.115858668857854,29.683648315529993,29.683648315529993,28.18405916187346,28.327855382087098,54.129005751848815,27.36236647493837
University of Cambridge,sys1,dev,S28,dipco,51.5609756097561,34.150000000000006,146.27,0.0,0.48780487804877737,3.707317073170735,51.34146341463415,51.34146341463415,49.426829268292686,49.91463414634146,55.268292682926834,47.5
University of Cambridge,sys1,dev,S29,dipco,50.28592739930383,32.66,240.29,0.012431626056695677,0.23620089507708286,4.811039283938335,47.687717553456,47.6752859273993,45.45002486325211,45.68622575832919,55.096966683242165,44.28145201392342
University of Cambridge,sys1,dev,S33,dipco,33.269065981148245,21.27,36.16,0.0,0.10711225364181587,0.23564695801199775,33.29048843187661,33.29048843187661,32.840616966580974,32.94772922022279,33.50471293916024,32.49785775492716
University of Cambridge,sys1,dev,S34,dipco,32.799808886765405,19.5,23.6,0.0,0.11944577161968084,0.43000477783087376,32.584806497849975,32.584806497849975,32.298136645962735,32.417582417582416,33.22981366459628,31.366459627329192


==> data/timestamp_precision.csv <==
tcpwer,cpwer,di-tcpwer,der,tcorcwer,wltcorcwer,amount
7.272100798077909,7.296313196688489,6.783196595364258,11.307215465520283,6.920089772124078,9.343192125382975,1
7.274894536379128,7.296313196688489,7.529124721790227,22.271817032378593,6.9228835104253,12.317592170082788,2
7.291656966186453,7.296313196688489,9.00235605263403,32.25329693076018,6.936852201931404,14.997718447054003,3
7.3791940996247085,7.296313196688489,10.730748814989337,40.939879671075566,7.016008120465996,17.243884041235578,4
9.254723745844315,7.296313196688489,13.883948110967284,48.3317259701449,8.881294059581126,20.608476202005903,5
22.701917435720738,7.296313196688489,27.077842861533018,54.61384163217281,22.304275350846968,32.96052447780375,6
36.904351713027204,7.296313196688489,40.01471368838643,60.10942436229789,36.26458564204763,44.70540029613626,7
49.77324157455091,7.296313196688489,50.53872586908542,64.84435522572119,48.51047186239907,54.773101887635846,8
60.55893390946425,7.296313196688489,58.68247301714425,68.96305031313008,58.25596230315786,62.86283676187105,9
69.95800080087164,7.296313196688489,65.03077768361845,72.46845340470328,66.21718521553692,69.49144650456776,10
77.86986766992912,7.296313196688489,70.14704375925426,75.58118321495422,72.51892757699076,74.69897469804346,11
84.87283834498943,7.296313196688489,74.2221766946351,78.35038972645403,77.77674305988843,78.93428196269429,12
91.10287475671196,7.296313196688489,77.90525502174461,80.94191251121761,82.29421789296258,82.7114161459449,13
96.86728811823102,7.296313196688489,81.08173547023272,83.2960070979827,86.38331951984951,86.1011519514262,14
101.86901092351677,7.296313196688489,83.79166162241695,85.43048960349208,89.80751143104588,88.96100872577595,15

